Jerk-limited Real-time Trajectory Generation with Arbitrary Target States

We present Ruckig, an algorithm for Online Trajectory Generation (OTG) respecting third-order constraints and complete kinematic target states. Given any initial state of a system with multiple Degrees of Freedom (DoFs), Ruckig calculates a time-optimal trajectory to an arbitrary target state defined by its position, velocity, and acceleration limited by velocity, acceleration, and jerk constraints. The proposed algorithm and implementation allows three contributions: (1) To the best of our knowledge, we derive the first time-optimal OTG algorithm for arbitrary, multi-dimensional target states, in particular including non-zero target acceleration. (2) This is the first open-source prototype of time-optimal OTG with limited jerk and complete time synchronization for multiple DoFs. (3) Ruckig allows for directional velocity and acceleration limits, enabling robots to better use their dynamical resources. We evaluate the robustness and real-time capability of the proposed algorithm on a test suite with over 1,000,000,000 random trajectories as well as in real-world applications.

==> blocked-interval-1.txt <==
t       p       v       a       j
0.0     -0.75   1.0     0.0     0.0
0.005   -0.7449999583333333     1.000025        0.01    -2.0
0.01    -0.7399996666666666     1.0001  0.02    -2.0
0.015   -0.734998875    1.000225        0.03    -1.9999999999999996
0.02    -0.7299973333333334     1.0004  0.04    -2.0000000000000004
0.025   -0.7249947916666667     1.000625        0.05    -2.0000000000000004
0.030000000000000002    -0.719991       1.0009  0.060000000000000005    -2.0000000000000004
0.035   -0.7149857083333333     1.001225        0.07    -2.0000000000000004
0.04    -0.7099786666666666     1.0016  0.08    -1.999999999999999
0.045   -0.704969625    1.002025        0.09    -1.999999999999999
0.049999999999999996    -0.6999583333333333     1.0025  0.09999999999999999     -1.999999999999999
0.05499999999999999     -0.6949445416666666     1.003025        0.10999999999999999     -1.999999999999999
0.05999999999999999     -0.689928       1.0036  0.11999999999999998     -1.999999999999999
0.06499999999999999     -0.6849084583333334     1.004225        0.12999999999999998     -1.999999999999999
0.06999999999999999     -0.6798856666666666     1.0049  0.13999999999999999     -2.0000000000000018
0.075   -0.674859375    1.005625        0.15    -2.0000000000000018
0.08    -0.6698293333333334     1.0064  0.16    -2.0000000000000018
0.085   -0.6647952916666666     1.007225        0.17    -2.0000000000000018
0.09000000000000001     -0.659757       1.0081  0.18000000000000002     -2.0000000000000018
0.09500000000000001     -0.6547142083333333     1.009025        0.19000000000000003     -2.0000000000000018
0.10000000000000002     -0.6496666666666666     1.01    0.20000000000000004     -2.0000000000000018
0.10500000000000002     -0.6446141249999999     1.011025        0.21000000000000005     -2.0000000000000018
0.11000000000000003     -0.6395563333333333     1.0121  0.22000000000000006     -2.0000000000000018
0.11500000000000003     -0.6344930416666666     1.013225        0.23000000000000007     -2.0000000000000018
0.12000000000000004     -0.629424       1.0144  0.24000000000000007     -2.0000000000000018
0.12500000000000003     -0.6243489583333333     1.015625        0.25000000000000006     -1.9999999999999962
0.13000000000000003     -0.6192676666666667     1.0169  0.26000000000000006     -2.0000000000000018
0.13500000000000004     -0.6141798749999999     1.018225        0.2700000000000001      -2.0000000000000018
0.14000000000000004     -0.6090853333333333     1.0196  0.2800000000000001      -2.0000000000000018
0.14500000000000005     -0.6039837916666666     1.021025        0.2900000000000001      -2.0000000000000018
0.15000000000000005     -0.5988749999999999     1.0225  0.3000000000000001      -2.0000000000000018
0.15500000000000005     -0.5937587083333333     1.024025        0.3100000000000001      -2.0000000000000018
0.16000000000000006     -0.5886346666666666     1.0256  0.3200000000000001      -2.0000000000000018
0.16500000000000006     -0.5835026249999999     1.027225        0.3300000000000001      -2.0000000000000018
0.17000000000000007     -0.5783623333333332     1.0289  0.34000000000000014     -2.0000000000000018
0.17500000000000007     -0.5732135416666666     1.0306250000000001      0.35000000000000014     -2.0000000000000018
0.18000000000000008     -0.5680559999999999     1.0324  0.36000000000000015     -2.0000000000000018
0.18500000000000008     -0.5628894583333333     1.034225        0.37000000000000016     -2.0000000000000018
0.19000000000000009     -0.5577136666666666     1.0361  0.38000000000000017     -2.0000000000000018
0.1950000000000001      -0.5525283749999998     1.038025        0.3900000000000002      -2.0000000000000018
0.2000000000000001      -0.5473333333333332     1.04    0.4000000000000002      -2.0000000000000018
0.2050000000000001      -0.5421282916666665     1.042025        0.4100000000000002      -2.0000000000000018
0.2100000000000001      -0.536913       1.0441  0.4200000000000002      -2.0000000000000018
0.2150000000000001      -0.5316872083333333     1.046225        0.4300000000000002      -2.0000000000000018
0.2200000000000001      -0.5264506666666665     1.0484  0.4400000000000002      -2.0000000000000018
0.22500000000000012     -0.5212031249999999     1.0506250000000001      0.45000000000000023     -2.0000000000000018
0.23000000000000012     -0.5159443333333332     1.0529000000000002      0.46000000000000024     -2.0000000000000018
0.23500000000000013     -0.5106740416666665     1.055225        0.47000000000000025     -2.0000000000000018
0.24000000000000013     -0.5053919999999998     1.0576  0.48000000000000026     -2.0000000000000018
0.24500000000000013     -0.5000979583333331     1.060025        0.49000000000000027     -2.0000000000000018
0.2500000000000001      -0.4947916666666666     1.0625  0.5000000000000002      -1.9999999999999907
0.2550000000000001      -0.48947287499999986    1.065025        0.5100000000000002      -2.0000000000000018
0.2600000000000001      -0.4841413333333332     1.0676  0.5200000000000002      -2.0000000000000018
0.2650000000000001      -0.47879679166666655    1.070225        0.5300000000000002      -2.0000000000000018
0.27000000000000013     -0.4734389999999999     1.0729000000000002      0.5400000000000003      -2.0000000000000018
0.27500000000000013     -0.4680677083333332     1.075625        0.5500000000000003      -2.0000000000000018
0.28000000000000014     -0.4626826666666665     1.0784  0.5600000000000003      -2.0000000000000018
0.28500000000000014     -0.45728362499999986    1.081225        0.5700000000000003      -2.0000000000000018
0.29000000000000015     -0.45187033333333315    1.0841  0.5800000000000003      -2.0000000000000018
0.29500000000000015     -0.4464425416666665     1.0870250000000001      0.5900000000000003      -2.0000000000000018
0.30000000000000016     -0.44099999999999984    1.09    0.6000000000000003      -2.0000000000000018
0.30500000000000016     -0.43554245833333316    1.0930250000000001      0.6100000000000003      -2.0000000000000018
0.31000000000000016     -0.4300696666666665     1.0961  0.6200000000000003      -2.0000000000000018
0.31500000000000017     -0.4245813749999998     1.0992250000000001      0.6300000000000003      -2.0000000000000018
0.3200000000000002      -0.41907733333333314    1.1024  0.6400000000000003      -2.0000000000000018
0.3250000000000002      -0.4135572916666665     1.105625        0.6500000000000004      -2.0000000000000018
0.3300000000000002      -0.4080209999999998     1.1089000000000002      0.6600000000000004      -2.0000000000000018
0.3350000000000002      -0.4024682083333331     1.112225        0.6700000000000004      -2.0000000000000018
0.3400000000000002      -0.3968986885831225     1.1155794755724069      0.6671861238984598      0.5627752203081204
0.3450000000000002      -0.3913124930453784     1.1188904061918992      0.6571861238984598      2.0000000000000018
0.3500000000000002      -0.3857098678545368     1.1221513368113913      0.6471861238984598      2.0000000000000018
0.3550000000000002      -0.3800910630105978     1.1253622674308836      0.6371861238984597      2.0000000000000018
0.3600000000000002      -0.3744563285135613     1.128523198050376       0.6271861238984597      2.0000000000000018
0.3650000000000002      -0.36880591436342736    1.1316341286698683      0.6171861238984597      2.0000000000000018
0.3700000000000002      -0.3631400705601959     1.1346950592893605      0.6071861238984597      2.0000000000000018
0.3750000000000002      -0.35745904710386706    1.1377059899088529      0.5971861238984597      2.0000000000000018
0.3800000000000002      -0.3517630939944407     1.1406669205283453      0.5871861238984597      2.0000000000000018
0.38500000000000023     -0.34605246123191696    1.1435778511478376      0.5771861238984597      2.0000000000000018
0.39000000000000024     -0.3403273988162957     1.1464387817673298      0.5671861238984597      2.0000000000000018
0.39500000000000024     -0.33458815674757697    1.1492497123868222      0.5571861238984597      2.0000000000000018
0.40000000000000024     -0.3288349850257608     1.1520106430063144      0.5471861238984597      2.0000000000000018
0.40500000000000025     -0.32306813365084713    1.1547215736258067      0.5371861238984597      2.0000000000000018
0.41000000000000025     -0.31728785262283604    1.157382504245299       0.5271861238984596      2.0000000000000018
0.41500000000000026     -0.31149439194172746    1.1599934348647913      0.5171861238984596      2.0000000000000018
0.42000000000000026     -0.30568800160752146    1.1625543654842836      0.5071861238984596      2.0000000000000018
0.42500000000000027     -0.299868931620218      1.165065296103776       0.4971861238984596      2.0000000000000018
0.43000000000000027     -0.294037431979817      1.1675262267232682      0.4871861238984596      2.0000000000000018
0.4350000000000003      -0.28819375268631864    1.1699371573427606      0.4771861238984596      2.0000000000000018
0.4400000000000003      -0.28233814373972277    1.1722980879622529      0.4671861238984596      2.0000000000000018
0.4450000000000003      -0.2764708551400294     1.1746090185817453      0.4571861238984596      2.0000000000000018
0.4500000000000003      -0.2705921368872386     1.1768699492012376      0.4471861238984596      2.0000000000000018
0.4550000000000003      -0.26470223898135037    1.1790808798207297      0.43718612389845957     2.0000000000000018
0.4600000000000003      -0.2588014114223647     1.181241810440222       0.42718612389845956     2.0000000000000018
0.4650000000000003      -0.25288990421028146    1.1833527410597144      0.41718612389845955     2.0000000000000018
0.4700000000000003      -0.24696796734510082    1.1854136716792067      0.40718612389845954     2.0000000000000018
0.4750000000000003      -0.24103585082682272    1.187424602298699       0.39718612389845953     2.0000000000000018
0.4800000000000003      -0.23509380465544716    1.1893855329181913      0.3871861238984595      2.0000000000000018
0.4850000000000003      -0.22914207883097412    1.1912964635376835      0.3771861238984595      2.0000000000000018
0.4900000000000003      -0.22318092335340364    1.1931573941571758      0.3671861238984595      2.0000000000000018
0.49500000000000033     -0.21721058822273567    1.1949683247766683      0.3571861238984595      2.0000000000000018
0.5000000000000003      -0.21123132343897028    1.1967292553961604      0.3471861238984595      2.0000000000000018
0.5050000000000003      -0.2052433790021074     1.1984401860156528      0.3371861238984595      2.0000000000000018
0.5100000000000003      -0.19924700491214706    1.200101116635145       0.32718612389845947     2.0000000000000018
0.5150000000000003      -0.19324245116908925    1.2017120472546374      0.31718612389845946     2.0000000000000018
0.5200000000000004      -0.18722996777293402    1.2032729778741296      0.30718612389845945     2.0000000000000018
0.5250000000000004      -0.1812098047236813     1.204783908493622       0.29718612389845944     2.0000000000000018
0.5300000000000004      -0.1751822120213311     1.2062448391131142      0.28718612389845943     2.0000000000000018
0.5350000000000004      -0.1691474396658835     1.2076557697326065      0.2771861238984594      2.0000000000000018
0.5400000000000004      -0.1631057376573384     1.2090167003520988      0.2671861238984594      2.0000000000000018
0.5450000000000004      -0.1570573559956958     1.2103276309715911      0.2571861238984594      2.0000000000000018
0.5500000000000004      -0.1510025446809558     1.2115885615910835      0.2471861238984594      2.0000000000000018
0.5550000000000004      -0.1449415537131183     1.2127994922105758      0.2371861238984594      2.0000000000000018
0.5600000000000004      -0.13887463309218334    1.213960422830068       0.22718612389845938     2.0000000000000018
0.5650000000000004      -0.13280203281815095    1.2150713534495603      0.21718612389845937     2.0000000000000018
0.5700000000000004      -0.1267240028910211     1.2161322840690527      0.20718612389845936     2.0000000000000018
0.5750000000000004      -0.12064079331079375    1.217143214688545       0.19718612389845935     2.0000000000000018
0.5800000000000004      -0.11455265407746895    1.2181041453080372      0.18718612389845934     2.0000000000000018
0.5850000000000004      -0.10845983519104668    1.2190150759275296      0.17718612389845934     2.0000000000000018
0.5900000000000004      -0.10236258665152698    1.2198760065470218      0.16718612389845933     2.0000000000000018
0.5950000000000004      -0.09626115845890981    1.220686937166514       0.15718612389845932     2.0000000000000018
0.6000000000000004      -0.09015580061319517    1.2214478677860063      0.1471861238984593      2.0000000000000018
0.6050000000000004      -0.08404676311438303    1.2221587984054987      0.1371861238984593      2.0000000000000018
0.6100000000000004      -0.07793429596247348    1.222819729024991       0.1271861238984593      2.0000000000000018
0.6150000000000004      -0.0718186491574665     1.2234306596444833      0.11718612389845928     2.0000000000000018
0.6200000000000004      -0.06570007269936201    1.2239915902639755      0.10718612389845927     2.0000000000000018
0.6250000000000004      -0.05957881658816       1.224502520883468       0.09718612389845926     2.0000000000000018
0.6300000000000004      -0.05345513082386061    1.2249634515029602      0.08718612389845926     2.0000000000000018
0.6350000000000005      -0.04732926540646376    1.2253743821224525      0.07718612389845925     2.0000000000000018
0.6400000000000005      -0.04120147033596944    1.2257353127419448      0.06718612389845924     2.0000000000000018
0.6450000000000005      -0.035071995612377616   1.226046243361437       0.05718612389845923     2.0000000000000018
0.6500000000000005      -0.028941091235688332   1.2263071739809295      0.04718612389845922     2.0000000000000018
0.6550000000000005      -0.022809007205901677   1.2265181046004217      0.03718612389845921     2.0000000000000018
0.6600000000000005      -0.016675993523017463   1.226679035219914       0.027186123898459202    2.0000000000000018
0.6650000000000005      -0.010542300187035891   1.2267899658394064      0.017186123898459194    2.0000000000000018
0.6700000000000005      -0.004408177197956775   1.2268508964588987      0.007186123898459185    2.0000000000000018
0.6750000000000005      0.0017261254442198504   1.2268618270783909      -0.0028138761015408242  2.0000000000000018
0.6800000000000005      0.007860357739493895    1.2268227576978832      -0.012813876101540833   2.0000000000000018
0.6850000000000005      0.013994269687865324    1.2267336883173754      -0.022813876101540842   2.0000000000000018
0.6900000000000005      0.02012761128933427     1.2265946189368677      -0.03281387610154085    2.0000000000000018
0.6950000000000005      0.026260132543900694    1.22640554955636        -0.04281387610154086    2.0000000000000018
0.7000000000000005      0.032391583451564565    1.2261664801758523      -0.05281387610154087    2.0000000000000018
0.7050000000000005      0.03852171401232585     1.2258774107953447      -0.06281387610154088    2.0000000000000018
0.7100000000000005      0.04465027422618467     1.2255383414148369      -0.07281387610154089    2.0000000000000018
0.7150000000000005      0.05077701409314095     1.2251492720343293      -0.0828138761015409     2.0000000000000018
0.7200000000000005      0.05690168361319464     1.2247102026538215      -0.0928138761015409     2.0000000000000018
0.7250000000000005      0.06302403278634583     1.2242211332733137      -0.10281387610154091    2.0000000000000018
0.7300000000000005      0.06914381161259453     1.223682063892806       -0.11281387610154092    2.0000000000000018
0.7350000000000005      0.0752607700919406      1.2230929945122984      -0.12281387610154093    2.0000000000000018
0.7400000000000005      0.08137465822438417     1.2224539251317907      -0.13281387610154094    2.0000000000000018
0.7450000000000006      0.08748522600992514     1.221764855751283       -0.14281387610154095    2.0000000000000018
0.7500000000000006      0.09359222344856366     1.2210257863707752      -0.15281387610154096    2.0000000000000018
0.7550000000000006      0.09969540054029957     1.2202367169902675      -0.16281387610154097    2.0000000000000018
0.7600000000000006      0.10579450728513307     1.2193976476097599      -0.17281387610154098    2.0000000000000018
0.7650000000000006      0.11188929368306388     1.2185085782292522      -0.18281387610154098    2.0000000000000018
0.7700000000000006      0.11797950973409221     1.2175695088487444      -0.192813876101541      2.0000000000000018
0.7750000000000006      0.12406490543821802     1.2165804394682367      -0.202813876101541      2.0000000000000018
0.7800000000000006      0.13014523079544127     1.2155413700877291      -0.212813876101541      2.0000000000000018
0.7850000000000006      0.13622023580576192     1.2144523007072214      -0.22281387610154102    2.0000000000000018
0.7900000000000006      0.14228967046918017     1.2133132313267136      -0.23281387610154103    2.0000000000000018
0.7950000000000006      0.14835328478569576     1.212124161946206       -0.24281387610154104    2.0000000000000018
0.8000000000000006      0.15441082875530887     1.2108850925656982      -0.25281387610154105    2.0000000000000018
0.8050000000000006      0.16046205237801947     1.2095960231851905      -0.26281387610154106    2.0000000000000018
0.8100000000000006      0.1665067056538274      1.2082569538046828      -0.27281387610154106    2.0000000000000018
0.8150000000000006      0.1725445385827329      1.2068678844241751      -0.2828138761015411     2.0000000000000018
0.8200000000000006      0.17857530116473586     1.2054288150436674      -0.2928138761015411     2.0000000000000018
0.8250000000000006      0.18459874339983628     1.2039397456631598      -0.3028138761015411     2.0000000000000018
0.8300000000000006      0.19061461528803414     1.202400676282652       -0.3128138761015411     2.0000000000000018
0.8350000000000006      0.1966226668293295      1.2008116069021444      -0.3228138761015411     2.0000000000000018
0.8400000000000006      0.20262264802372232     1.1991725375216367      -0.3328138761015411     2.0000000000000018
0.8450000000000006      0.20861430887121257     1.1974834681411288      -0.3428138761015411     2.0000000000000018
0.8500000000000006      0.21459739937180022     1.195744398760621       -0.35281387610154114    2.0000000000000018
0.8550000000000006      0.22057166952548535     1.1939553293801135      -0.36281387610154114    2.0000000000000018
0.8600000000000007      0.22653686933226802     1.1921162599996058      -0.37281387610154115    2.0000000000000018
0.8650000000000007      0.2324927487921481      1.190227190619098       -0.38281387610154116    2.0000000000000018
0.8700000000000007      0.23843905790512576     1.1882881212385903      -0.39281387610154117    2.0000000000000018
0.8750000000000007      0.24437554667120076     1.1862990518580827      -0.4028138761015412     2.0000000000000018
0.8800000000000007      0.25030196509037317     1.1842599824775748      -0.4128138761015412     2.0000000000000018
0.8850000000000007      0.25621806316264306     1.1821709130970672      -0.4228138761015412     2.0000000000000018
0.8900000000000007      0.2621235908880105      1.1800318437165596      -0.4328138761015412     2.0000000000000018
0.8950000000000007      0.2680182982664754      1.1778427743360518      -0.4428138761015412     2.0000000000000018
0.9000000000000007      0.27390193529803775     1.1756037049555441      -0.4528138761015412     2.0000000000000018
0.9050000000000007      0.27977425198269745     1.1733146355750363      -0.46281387610154123    2.0000000000000018
0.9100000000000007      0.2856349983204548      1.1709755661945287      -0.47281387610154124    2.0000000000000018
0.9150000000000007      0.29148392431130954     1.168586496814021       -0.48281387610154125    2.0000000000000018
0.9200000000000007      0.2973207799552616      1.1661474274335133      -0.49281387610154126    2.0000000000000018
0.9250000000000007      0.30314531525231125     1.1636583580530055      -0.5028138761015413     2.0000000000000018
0.9300000000000007      0.3089572802024584      1.161119288672498       -0.5128138761015413     2.0000000000000018
0.9350000000000007      0.314756424805703       1.1585302192919902      -0.5228138761015413     2.0000000000000018
0.9400000000000007      0.3205424990620449      1.1558911499114823      -0.5328138761015413     2.0000000000000018
0.9450000000000007      0.32631525297148445     1.1532020805309746      -0.5428138761015413     2.0000000000000018
0.9500000000000007      0.33207443653402147     1.150463011150467       -0.5528138761015413     2.0000000000000018
0.9550000000000007      0.3378197997496558      1.1476739417699593      -0.5628138761015413     2.0000000000000018
0.9600000000000007      0.3435510926183877      1.1448348723894515      -0.5728138761015413     2.0000000000000018
0.9650000000000007      0.349268065140217       1.1419458030089438      -0.5828138761015413     2.0000000000000018
0.9700000000000008      0.3549704673151437      1.1390067336284362      -0.5928138761015413     2.0000000000000018
0.9750000000000008      0.360658049143168       1.1360176642479285      -0.6028138761015414     2.0000000000000018
0.9800000000000008      0.3663305606242898      1.1329785948674207      -0.6128138761015414     2.0000000000000018
0.9850000000000008      0.37198775175850896     1.129889525486913       -0.6228138761015414     2.0000000000000018
0.9900000000000008      0.3776293725458256      1.1267504561064052      -0.6328138761015414     2.0000000000000018
0.9950000000000008      0.3832551729862397      1.1235613867258976      -0.6428138761015414     2.0000000000000018
1.0000000000000007      0.3888649030797511      1.12032231734539        -0.6528138761015412     1.9999999999999574
1.0050000000000006      0.39445831282636        1.1170332479648823      -0.662813876101541      1.9999999999999574
1.0100000000000005      0.4000351522260662      1.1136941785843748      -0.6728138761015408     1.9999999999999574
1.0150000000000003      0.4055952366109615      1.1103476209106828      -0.6643722477969196     -1.688325660924228
1.0200000000000002      0.41113871172908395     1.1070507596716983      -0.6543722477969198     -1.9999999999999574
1.0250000000000001      0.41666582754101156     1.1038038984327136      -0.64437224779692       -1.9999999999999574
1.03    0.4221768340467442      1.1006070371937293      -0.6343722477969203     -1.9999999999999574
1.035   0.4276719812462819      1.0974601759547447      -0.6243722477969205     -1.9999999999999574
1.0399999999999998      0.43315151913962474     1.09436331471576        -0.6143722477969207     -1.9999999999999574
1.0449999999999997      0.43861569772677267     1.0913164534767756      -0.6043722477969209     -1.9999999999999574
1.0499999999999996      0.4440647670077256      1.088319592237791       -0.5943722477969211     -1.9999999999999574
1.0549999999999995      0.44949897698248364     1.0853727309988066      -0.5843722477969213     -1.9999999999999574
1.0599999999999994      0.45491857765104676     1.082475869759822       -0.5743722477969215     -1.9999999999999574
1.0649999999999993      0.46032381901341496     1.0796290085208373      -0.5643722477969217     -1.9999999999999574
1.0699999999999992      0.46571495106958827     1.076832147281853       -0.554372247796922      -1.9999999999999574
1.074999999999999       0.4710922238195666      1.0740852860428682      -0.5443722477969222     -1.9999999999999574
1.079999999999999       0.47645588726335003     1.0713884248038839      -0.5343722477969224     -1.9999999999999574
1.0849999999999989      0.48180619140093855     1.0687415635648991      -0.5243722477969226     -1.9999999999999574
1.0899999999999987      0.4871433862323321      1.0661447023259147      -0.5143722477969228     -1.9999999999999574
1.0949999999999986      0.49246772175753084     1.06359784108693        -0.504372247796923      -1.9999999999999574
1.0999999999999985      0.49777944797653456     1.0611009798479456      -0.49437224779692324    -1.9999999999999574
1.1049999999999984      0.5030788148893434      1.058654118608961       -0.48437224779692345    -1.9999999999999574
1.1099999999999983      0.5083660724959572      1.0562572573699764      -0.47437224779692366    -1.9999999999999574
1.1149999999999982      0.5136414707963762      1.053910396130992       -0.4643722477969239     -1.9999999999999574
1.119999999999998       0.5189052597906003      1.0516135348920073      -0.4543722477969241     -1.9999999999999574
1.124999999999998       0.5241576894786294      1.0493666736530227      -0.4443722477969243     -1.9999999999999574
1.129999999999998       0.5293990098604636      1.047169812414038       -0.4343722477969245     -1.9999999999999574
1.1349999999999978      0.5346294709361029      1.0450229511750535      -0.42437224779692473    -1.9999999999999574
1.1399999999999977      0.5398493227055473      1.042926089936069       -0.41437224779692494    -1.9999999999999574
1.1449999999999976      0.5450588151687967      1.0408792286970843      -0.40437224779692515    -1.9999999999999574
1.1499999999999975      0.5502581983258512      1.0388823674580998      -0.39437224779692537    -1.9999999999999574
1.1549999999999974      0.5554477221767108      1.0369355062191152      -0.3843722477969256     -1.9999999999999574
1.1599999999999973      0.5606276367213755      1.0350386449801305      -0.3743722477969258     -1.9999999999999574
1.1649999999999971      0.5657981919598453      1.033191783741146       -0.364372247796926      -1.9999999999999574
1.169999999999997       0.57095963789212        1.0313949225021615      -0.3543722477969262     -1.9999999999999574
1.174999999999997       0.5761122245182 1.0296480612631769      -0.34437224779692643    -1.9999999999999574
1.1799999999999968      0.5812562018380849      1.0279512000241922      -0.33437224779692665    -1.9999999999999574
1.1849999999999967      0.586391819851775       1.0263043387852075      -0.32437224779692686    -1.9999999999999574
1.1899999999999966      0.5915193285592701      1.024707477546223       -0.3143722477969271     -1.9999999999999574
1.1949999999999965      0.5966389779605703      1.0231606163072384      -0.3043722477969273     -1.9999999999999574
1.1999999999999964      0.6017510180556757      1.021663755068254       -0.2943722477969275     -1.9999999999999574
1.2049999999999963      0.606855698844586       1.0202168938292693      -0.2843722477969277     -1.9999999999999574
1.2099999999999962      0.6119532703273014      1.0188200325902845      -0.2743722477969279     -1.9999999999999574
1.214999999999996       0.617043982503822       1.0174731713513 -0.26437224779692814    -1.9999999999999574
1.219999999999996       0.6221280853741475      1.0161763101123154      -0.25437224779692835    -1.9999999999999574
1.2249999999999959      0.6272058289382783      1.0149294488733307      -0.24437224779692857    -1.9999999999999574
1.2299999999999958      0.632277463196214       1.0137325876343461      -0.23437224779692878    -1.9999999999999574
1.2349999999999957      0.6373432381479548      1.0125857263953615      -0.224372247796929      -1.9999999999999574
1.2399999999999956      0.6424034037935007      1.011488865156377       -0.2143722477969292     -1.9999999999999574
1.2449999999999954      0.6474582101328517      1.0104420039173923      -0.20437224779692942    -1.9999999999999574
1.2499999999999953      0.6525079071660078      1.0094451426784077      -0.19437224779692963    -1.9999999999999574
1.2549999999999952      0.6575527448929689      1.008498281439423       -0.18437224779692984    -1.9999999999999574
1.2599999999999951      0.6625929733137351      1.0076014202004384      -0.17437224779693006    -1.9999999999999574
1.264999999999995       0.6676288424283064      1.0067545589614537      -0.16437224779693027    -1.9999999999999574
1.269999999999995       0.6726606022366828      1.0059576977224691      -0.15437224779693048    -1.9999999999999574
1.2749999999999948      0.6776885027388642      1.0052108364834844      -0.1443722477969307     -1.9999999999999574
1.2799999999999947      0.6827127939348507      1.0045139752444998      -0.1343722477969309     -1.9999999999999574
1.2849999999999946      0.6877337258246423      1.0038671140055153      -0.12437224779693112    -1.9999999999999574
1.2899999999999945      0.6927515484082389      1.0032702527665305      -0.11437224779693134    -1.9999999999999574
1.2949999999999944      0.6977665116856409      1.002723391527546       -0.10437224779693155    -1.9999999999999574
1.2999999999999943      0.7027788656568477      1.0022265302885613      -0.09437224779693176    -1.9999999999999574
1.3049999999999942      0.7077888603218594      1.0017796690495766      -0.08437224779693198    -1.9999999999999574
1.309999999999994       0.7127967456806764      1.001382807810592       -0.07437224779693219    -1.9999999999999574
1.314999999999994       0.7178027717332985      1.0010359465716072      -0.0643722477969324     -1.9999999999999574
1.3199999999999938      0.7228071884797256      1.0007390853326226      -0.054372247796932616   -1.9999999999999574
1.3249999999999937      0.7278102459199579      1.000492224093638       -0.04437224779693283    -1.9999999999999574
1.3299999999999936      0.7328121940539951      1.0002953628546534      -0.03437224779693304    -1.9999999999999574
1.3349999999999935      0.7378132828818376      1.0001485016156686      -0.024372247796933255   -1.9999999999999574
1.3399999999999934      0.742813762403485       1.000051640376684       -0.014372247796933468   -1.9999999999999574
1.3449999999999933      0.7478138861015332      1.0     0.0     -2.8744495593866937

==> blocked-interval-2.txt <==
t       p       v       a       j
0.0     -0.75   1.0     0.0     0.0
0.005   -0.7450000416666667     0.999975        -0.01   2.0
0.01    -0.7400003333333334     0.9999  -0.02   2.0
0.015   -0.735001125    0.999775        -0.03   1.9999999999999996
0.02    -0.7300026666666667     0.9996  -0.04   2.0000000000000004
0.025   -0.7250052083333334     0.999375        -0.05   2.0000000000000004
0.030000000000000002    -0.720009       0.9991  -0.060000000000000005   2.0000000000000004
0.035   -0.7150142916666666     0.998775        -0.07   2.0000000000000004
0.04    -0.7100213333333334     0.9984  -0.08   1.999999999999999
0.045   -0.705030375    0.997975        -0.09   1.999999999999999
0.049999999999999996    -0.7000416666666667     0.9975  -0.09999999999999999    1.999999999999999
0.05499999999999999     -0.6950554583333334     0.9969750000000001      -0.10999999999999999    1.999999999999999
0.05999999999999999     -0.690072       0.9964  -0.11999999999999998    1.999999999999999
0.06499999999999999     -0.6850915416666666     0.995775        -0.12999999999999998    1.999999999999999
0.06999999999999999     -0.6801143333333334     0.9951  -0.13999999999999999    2.0000000000000018
0.075   -0.675140625    0.994375        -0.15   2.0000000000000018
0.08    -0.6701706666666667     0.9936  -0.16   2.0000000000000018
0.085   -0.6652047083333333     0.992775        -0.17   2.0000000000000018
0.09000000000000001     -0.660243       0.9919  -0.18000000000000002    2.0000000000000018
0.09500000000000001     -0.6552857916666667     0.990975        -0.19000000000000003    2.0000000000000018
0.10000000000000002     -0.6503333333333333     0.99    -0.20000000000000004    2.0000000000000018
0.10500000000000002     -0.645385875    0.988975        -0.21000000000000005    2.0000000000000018
0.11000000000000003     -0.6404436666666666     0.9879  -0.22000000000000006    2.0000000000000018
0.11500000000000003     -0.6355069583333333     0.986775        -0.23000000000000007    2.0000000000000018
0.12000000000000004     -0.630576       0.9856  -0.24000000000000007    2.0000000000000018
0.12500000000000003     -0.6256510416666666     0.984375        -0.25000000000000006    1.9999999999999962
0.13000000000000003     -0.6207323333333333     0.9831  -0.26000000000000006    2.0000000000000018
0.13500000000000004     -0.6158201249999999     0.981775        -0.2700000000000001     2.0000000000000018
0.14000000000000004     -0.6109146666666666     0.9803999999999999      -0.2800000000000001     2.0000000000000018
0.14500000000000005     -0.6060162083333333     0.978975        -0.2900000000000001     2.0000000000000018
0.15000000000000005     -0.6011249999999999     0.9775  -0.3000000000000001     2.0000000000000018
0.15500000000000005     -0.5962412916666666     0.975975        -0.3100000000000001     2.0000000000000018
0.16000000000000006     -0.5913653333333333     0.9743999999999999      -0.3200000000000001     2.0000000000000018
0.16500000000000006     -0.586497375    0.972775        -0.3300000000000001     2.0000000000000018
0.17000000000000007     -0.5816376666666666     0.9711  -0.34000000000000014    2.0000000000000018
0.17500000000000007     -0.5767864583333333     0.969375        -0.35000000000000014    2.0000000000000018
0.18000000000000008     -0.5719439999999999     0.9676  -0.36000000000000015    2.0000000000000018
0.18500000000000008     -0.5671105416666666     0.9657749999999999      -0.37000000000000016    2.0000000000000018
0.19000000000000009     -0.5622863333333332     0.9639  -0.38000000000000017    2.0000000000000018
0.1950000000000001      -0.5574716249999999     0.9619749999999999      -0.3900000000000002     2.0000000000000018
0.2000000000000001      -0.5526666666666665     0.96    -0.4000000000000002     2.0000000000000018
0.2050000000000001      -0.5478717083333333     0.9579749999999999      -0.4100000000000002     2.0000000000000018
0.2100000000000001      -0.5430869999999999     0.9559  -0.4200000000000002     2.0000000000000018
0.2150000000000001      -0.5383127916666666     0.9537749999999999      -0.4300000000000002     2.0000000000000018
0.2200000000000001      -0.5335493333333332     0.9516  -0.4400000000000002     2.0000000000000018
0.22500000000000012     -0.5287968749999998     0.949375        -0.45000000000000023    2.0000000000000018
0.23000000000000012     -0.5240556666666666     0.9470999999999999      -0.46000000000000024    2.0000000000000018
0.23500000000000013     -0.5193259583333332     0.9447749999999999      -0.47000000000000025    2.0000000000000018
0.24000000000000013     -0.5146079999999998     0.9423999999999999      -0.48000000000000026    2.0000000000000018
0.24500000000000013     -0.5099020416666665     0.9399749999999999      -0.49000000000000027    2.0000000000000018
0.2500000000000001      -0.5052083333333333     0.9375  -0.5000000000000002     1.9999999999999907
0.2550000000000001      -0.5005271249999999     0.9349749999999999      -0.5100000000000002     2.0000000000000018
0.2600000000000001      -0.49585866666666656    0.9323999999999999      -0.5200000000000002     2.0000000000000018
0.2650000000000001      -0.4912032083333332     0.9297749999999999      -0.5300000000000002     2.0000000000000018
0.27000000000000013     -0.48656099999999985    0.9270999999999999      -0.5400000000000003     2.0000000000000018
0.27500000000000013     -0.48193229166666657    0.924375        -0.5500000000000003     2.0000000000000018
0.28000000000000014     -0.4773173333333332     0.9216  -0.5600000000000003     2.0000000000000018
0.28500000000000014     -0.47271637499999986    0.9187749999999999      -0.5700000000000003     2.0000000000000018
0.29000000000000015     -0.46812966666666656    0.9158999999999999      -0.5800000000000003     2.0000000000000018
0.29500000000000015     -0.4635574583333332     0.9129749999999999      -0.5900000000000003     2.0000000000000018
0.30000000000000016     -0.45899999999999985    0.9099999999999999      -0.6000000000000003     2.0000000000000018
0.30500000000000016     -0.4544575416666665     0.9069749999999999      -0.6100000000000003     2.0000000000000018
0.31000000000000016     -0.44993033333333315    0.9038999999999999      -0.6200000000000003     2.0000000000000018
0.31500000000000017     -0.44541862499999985    0.9007749999999999      -0.6300000000000003     2.0000000000000018
0.3200000000000002      -0.4409226666666665     0.8975999999999998      -0.6400000000000003     2.0000000000000018
0.3250000000000002      -0.4364427083333332     0.8943749999999999      -0.6500000000000004     2.0000000000000018
0.3300000000000002      -0.43197899999999984    0.8910999999999999      -0.6600000000000004     2.0000000000000018
0.3350000000000002      -0.4275317916666665     0.8877749999999999      -0.6700000000000004     2.0000000000000018
0.3400000000000002      -0.42310133333333316    0.8843999999999999      -0.6800000000000004     2.0000000000000018
0.3450000000000002      -0.4186878749999998     0.8809749999999998      -0.6900000000000004     2.0000000000000018
0.3500000000000002      -0.4142916666666665     0.8774999999999998      -0.7000000000000004     2.0000000000000018
0.3550000000000002      -0.4099129583333332     0.8739749999999998      -0.7100000000000004     2.0000000000000018
0.3600000000000002      -0.4055519999999998     0.8703999999999998      -0.7200000000000004     2.0000000000000018
0.3650000000000002      -0.4012090416666665     0.8667749999999999      -0.7300000000000004     2.0000000000000018
0.3700000000000002      -0.3968843333333332     0.8630999999999999      -0.7400000000000004     2.0000000000000018
0.3750000000000002      -0.39257812499999983    0.8593749999999998      -0.7500000000000004     2.0000000000000018
0.3800000000000002      -0.38829066666666645    0.8555999999999998      -0.7600000000000005     2.0000000000000018
0.38500000000000023     -0.3840222083333331     0.8517749999999998      -0.7700000000000005     2.0000000000000018
0.39000000000000024     -0.3797729999999998     0.8478999999999999      -0.7800000000000005     2.0000000000000018
0.39500000000000024     -0.3755432916666665     0.8439749999999998      -0.7900000000000005     2.0000000000000018
0.40000000000000024     -0.3713333333333331     0.8399999999999999      -0.8000000000000005     2.0000000000000018
0.40500000000000025     -0.36714337499999977    0.8359749999999998      -0.8100000000000005     2.0000000000000018
0.41000000000000025     -0.3629736666666665     0.8318999999999999      -0.8200000000000005     2.0000000000000018
0.41500000000000026     -0.3588244583333331     0.8277749999999998      -0.8300000000000005     2.0000000000000018
0.42000000000000026     -0.3546959999999998     0.8235999999999998      -0.8400000000000005     2.0000000000000018
0.42500000000000027     -0.3505885416666665     0.8193749999999997      -0.8500000000000005     2.0000000000000018
0.43000000000000027     -0.34650233333333313    0.8150999999999997      -0.8600000000000005     2.0000000000000018
0.4350000000000003      -0.3424376249999998     0.8107749999999998      -0.8700000000000006     2.0000000000000018
0.4400000000000003      -0.33839466666666645    0.8063999999999998      -0.8800000000000006     2.0000000000000018
0.4450000000000003      -0.33437370833333313    0.8019749999999998      -0.8900000000000006     2.0000000000000018
0.4500000000000003      -0.3303749999999998     0.7974999999999998      -0.9000000000000006     2.0000000000000018
0.4550000000000003      -0.32639879166666647    0.7929749999999998      -0.9100000000000006     2.0000000000000018
0.4600000000000003      -0.3224453333333331     0.7883999999999998      -0.9200000000000006     2.0000000000000018
0.4650000000000003      -0.31851487499999975    0.7837749999999997      -0.9300000000000006     2.0000000000000018
0.4700000000000003      -0.31460766666666645    0.7790999999999997      -0.9400000000000006     2.0000000000000018
0.4750000000000003      -0.3107239583333331     0.7743749999999997      -0.9500000000000006     2.0000000000000018
0.4800000000000003      -0.30686399999999975    0.7695999999999997      -0.9600000000000006     2.0000000000000018
0.4850000000000003      -0.3030280416666664     0.7647749999999996      -0.9700000000000006     2.0000000000000018
0.4900000000000003      -0.2992163333333331     0.7598999999999997      -0.9800000000000006     2.0000000000000018
0.49500000000000033     -0.2954291249999998     0.7549749999999997      -0.9900000000000007     2.0000000000000018
0.5000000000000003      -0.29166666666666646    0.7499999999999997      -1.0000000000000007     2.0000000000000018
0.5050000000000003      -0.2879291250004997     0.7450249997999998      -0.9900000400000017     -1.999991999999784
0.5100000000000003      -0.284216333335333      0.7400999995999998      -0.9800000400000017     -2.0000000000000018
0.5150000000000003      -0.2805280416711664     0.7352249993999999      -0.9700000400000017     -2.0000000000000018
0.5200000000000004      -0.2768640000079997     0.7303999991999998      -0.9600000400000017     -2.0000000000000018
0.5250000000000004      -0.273223958345833      0.7256249989999998      -0.9500000400000017     -2.0000000000000018
0.5300000000000004      -0.26960766668466635    0.7208999987999998      -0.9400000400000017     -2.0000000000000018
0.5350000000000004      -0.2660148750244997     0.7162249985999998      -0.9300000400000017     -2.0000000000000018
0.5400000000000004      -0.26244533336533304    0.7115999983999998      -0.9200000400000017     -2.0000000000000018
0.5450000000000004      -0.25889879170716634    0.7070249981999998      -0.9100000400000017     -2.0000000000000018
0.5500000000000004      -0.2553750000499997     0.7024999979999997      -0.9000000400000017     -2.0000000000000018
0.5550000000000004      -0.25187370839383305    0.6980249977999997      -0.8900000400000017     -2.0000000000000018
0.5600000000000004      -0.24839466673866636    0.6935999975999997      -0.8800000400000016     -2.0000000000000018
0.5650000000000004      -0.2449376250844997     0.6892249973999997      -0.8700000400000016     -2.0000000000000018
0.5700000000000004      -0.24150233343133304    0.6848999971999997      -0.8600000400000016     -2.0000000000000018
0.5750000000000004      -0.23808854177916636    0.6806249969999997      -0.8500000400000016     -2.0000000000000018
0.5800000000000004      -0.23469600012799968    0.6763999967999996      -0.8400000400000016     -2.0000000000000018
0.5850000000000004      -0.231324458477833      0.6722249965999997      -0.8300000400000016     -2.0000000000000018
0.5900000000000004      -0.22797366682866635    0.6680999963999996      -0.8200000400000016     -2.0000000000000018
0.5950000000000004      -0.2246433751804997     0.6640249961999997      -0.8100000400000016     -2.0000000000000018
0.6000000000000004      -0.221333333533333      0.6599999959999996      -0.8000000400000016     -2.0000000000000018
0.6050000000000004      -0.21804329188716637    0.6560249957999996      -0.7900000400000016     -2.0000000000000018
0.6100000000000004      -0.2147730002419997     0.6520999955999995      -0.7800000400000016     -2.0000000000000018
0.6150000000000004      -0.211522208597833      0.6482249953999996      -0.7700000400000016     -2.0000000000000018
0.6200000000000004      -0.20829066695466636    0.6443999951999996      -0.7600000400000015     -2.0000000000000018
0.6250000000000004      -0.2050781253124997     0.6406249949999996      -0.7500000400000015     -2.0000000000000018
0.6300000000000004      -0.20188433367133302    0.6368999947999996      -0.7400000400000015     -2.0000000000000018
0.6350000000000005      -0.19870904203116635    0.6332249945999995      -0.7300000400000015     -2.0000000000000018
0.6400000000000005      -0.19555200039199966    0.6295999943999995      -0.7200000400000015     -2.0000000000000018
0.6450000000000005      -0.19241295875383302    0.6260249941999995      -0.7100000400000015     -2.0000000000000018
0.6500000000000005      -0.18929166711666634    0.6224999939999996      -0.7000000400000015     -2.0000000000000018
0.6550000000000005      -0.18618787548049967    0.6190249937999994      -0.6900000400000015     -2.0000000000000018
0.6600000000000005      -0.183101333845333      0.6155999935999995      -0.6800000400000015     -2.0000000000000018
0.6650000000000005      -0.18003179221116633    0.6122249933999995      -0.6700000400000015     -2.0000000000000018
0.6700000000000005      -0.1769790005779997     0.6088999931999994      -0.6600000400000015     -2.0000000000000018
0.6750000000000005      -0.17394270894583302    0.6056249929999995      -0.6500000400000014     -2.0000000000000018
0.6800000000000005      -0.17092266731466632    0.6023999927999995      -0.6400000400000014     -2.0000000000000018
0.6850000000000005      -0.16791862568449967    0.5992249925999994      -0.6300000400000014     -2.0000000000000018
0.6900000000000005      -0.164930334055333      0.5960999923999994      -0.6200000400000014     -2.0000000000000018
0.6950000000000005      -0.16195754242716634    0.5930249921999994      -0.6100000400000014     -2.0000000000000018
0.7000000000000005      -0.15900000079999968    0.5899999919999994      -0.6000000400000014     -2.0000000000000018
0.7050000000000005      -0.156057459173833      0.5870249917999995      -0.5900000400000014     -2.0000000000000018
0.7100000000000005      -0.15312966754866633    0.5840999915999994      -0.5800000400000014     -2.0000000000000018
0.7150000000000005      -0.15021637592449968    0.5812249913999994      -0.5700000400000014     -2.0000000000000018
0.7200000000000005      -0.147317334301333      0.5783999911999993      -0.5600000400000014     -2.0000000000000018
0.7250000000000005      -0.14443229267916635    0.5756249909999993      -0.5500000400000014     -2.0000000000000018
0.7300000000000005      -0.14156100105799968    0.5728999907999993      -0.5400000400000013     -2.0000000000000018
0.7350000000000005      -0.138703209437833      0.5702249905999993      -0.5300000400000013     -2.0000000000000018
0.7400000000000005      -0.13585866781866635    0.5675999903999993      -0.5200000400000013     -2.0000000000000018
0.7450000000000006      -0.1330271262004997     0.5650249901999993      -0.5100000400000013     -2.0000000000000018
0.7500000000000006      -0.13020833458333303    0.5624999899999993      -0.5000000400000013     -2.0000000000000018
0.7550000000000006      -0.12740204296716634    0.5600249897999993      -0.4900000400000013     -2.0000000000000018
0.7600000000000006      -0.12460800135199968    0.5575999895999992      -0.4800000400000013     -2.0000000000000018
0.7650000000000006      -0.121825959737833      0.5552249893999993      -0.4700000400000013     -2.0000000000000018
0.7700000000000006      -0.11905566812466634    0.5528999891999993      -0.4600000400000013     -2.0000000000000018
0.7750000000000006      -0.11629687651249968    0.5506249889999992      -0.45000004000000127    -2.0000000000000018
0.7800000000000006      -0.11354933490133301    0.5483999887999993      -0.44000004000000126    -2.0000000000000018
0.7850000000000006      -0.11081279329116633    0.5462249885999992      -0.43000004000000125    -2.0000000000000018
0.7900000000000006      -0.10808700168199972    0.5440999883999993      -0.42000004000000124    -2.0000000000000018
0.7950000000000006      -0.10537171007383306    0.5420249881999992      -0.41000004000000123    -2.0000000000000018
0.8000000000000006      -0.10266666846666636    0.5399999879999993      -0.4000000400000012     -2.0000000000000018
0.8050000000000006      -0.09997162686049968    0.5380249877999992      -0.3900000400000012     -2.0000000000000018
0.8100000000000006      -0.09728633525533303    0.5360999875999992      -0.3800000400000012     -2.0000000000000018
0.8150000000000006      -0.09461054365116636    0.5342249873999992      -0.3700000400000012     -2.0000000000000018
0.8200000000000006      -0.09194400204799968    0.5323999871999991      -0.3600000400000012     -2.0000000000000018
0.8250000000000006      -0.08928646044583305    0.5306249869999992      -0.3500000400000012     -2.0000000000000018
0.8300000000000006      -0.08663766884466637    0.5288999867999992      -0.34000004000000117    -2.0000000000000018
0.8350000000000006      -0.08399737724449971    0.5272249865999992      -0.33000004000000116    -2.0000000000000018
0.8400000000000006      -0.08136533564533305    0.5255999863999992      -0.32000004000000115    -2.0000000000000018
0.8450000000000006      -0.0787412940471664     0.5240249861999992      -0.31000004000000114    -2.0000000000000018
0.8500000000000006      -0.0761250024499997     0.5224999859999991      -0.30000004000000113    -2.0000000000000018
0.8550000000000006      -0.07351621085383306    0.5210249857999991      -0.2900000400000011     -2.0000000000000018
0.8600000000000007      -0.07091466925866638    0.5195999855999991      -0.2800000400000011     -2.0000000000000018
0.8650000000000007      -0.06832012766449969    0.5182249853999992      -0.2700000400000011     -2.0000000000000018
0.8700000000000007      -0.06573233607133305    0.5168999851999991      -0.2600000400000011     -2.0000000000000018
0.8750000000000007      -0.06315104447916639    0.5156249849999991      -0.2500000400000011     -2.0000000000000018
0.8800000000000007      -0.06057600288799975    0.5143999847999992      -0.24000004000000108    -2.0000000000000018
0.8850000000000007      -0.05800696129783309    0.5132249845999991      -0.23000004000000107    -2.0000000000000018
0.8900000000000007      -0.055443669708666404   0.5120999843999992      -0.22000004000000106    -2.0000000000000018
0.8950000000000007      -0.052885878120499746   0.5110249841999991      -0.21000004000000105    -2.0000000000000018
0.9000000000000007      -0.05033333653333305    0.5099999839999991      -0.20000004000000104    -2.0000000000000018
0.9050000000000007      -0.04778579494716639    0.509024983799999       -0.19000004000000104    -2.0000000000000018
0.9100000000000007      -0.04524300336199977    0.5080999835999991      -0.18000004000000103    -2.0000000000000018
0.9150000000000007      -0.042704711777833054   0.5072249833999991      -0.17000004000000102    -2.0000000000000018
0.9200000000000007      -0.040170670194666414   0.506399983199999       -0.160000040000001      -2.0000000000000018
0.9250000000000007      -0.03764062861249973    0.505624982999999       -0.150000040000001      -2.0000000000000018
0.9300000000000007      -0.0351143370313331     0.504899982799999       -0.140000040000001      -2.0000000000000018
0.9350000000000007      -0.03259154545116638    0.504224982599999       -0.13000004000000098    -2.0000000000000018
0.9400000000000007      -0.030072003871999764   0.503599982399999       -0.12000004000000097    -2.0000000000000018
0.9450000000000007      -0.0275554622938331     0.503024982199999       -0.11000004000000096    -2.0000000000000018
0.9500000000000007      -0.02504167071666641    0.502499981999999       -0.10000004000000096    -2.0000000000000018
0.9550000000000007      -0.022530379140499768   0.502024981799999       -0.09000004000000095    -2.0000000000000018
0.9600000000000007      -0.020021337565333086   0.501599981599999       -0.08000004000000094    -2.0000000000000018
0.9650000000000007      -0.01751429599116644    0.501224981399999       -0.07000004000000093    -2.0000000000000018
0.9700000000000008      -0.015009004417999794   0.500899981199999       -0.06000004000000092    -2.0000000000000018
0.9750000000000008      -0.012505212845833114   0.500624980999999       -0.05000004000000091    -2.0000000000000018
0.9800000000000008      -0.01000267127466642    0.500399980799999       -0.0400000400000009     -2.0000000000000018
0.9850000000000008      -0.007501129704499787   0.500224980599999       -0.030000040000000894   -2.0000000000000018
0.9900000000000008      -0.005000338135333127   0.500099980399999       -0.020000040000000885   -2.0000000000000018
0.9950000000000008      -0.0025000465671664585  0.500024980199999       -0.010000040000000876   -2.0000000000000018
1.0000000000000007      -4.999999858590343e-09  0.49999997999999896     -4.000000108916879e-08  -1.9999999999999574
1.0050000000000006      0.0025000365661667634   0.5000249797999989      0.009999959999998698    -1.9999999999999574
1.0100000000000005      0.005000328131333387    0.500099979599999       0.019999959999998485    -1.9999999999999574
1.0150000000000003      0.0075011196954999915   0.500224979399999       0.02999995999999827     -1.9999999999999574
1.0200000000000002      0.010002661258666556    0.5003999791999989      0.03999995999999806     -1.9999999999999574
1.0250000000000001      0.012505202820833172    0.5006249789999989      0.049999959999997845    -1.9999999999999574
1.03    0.015008994381999818    0.5008999787999989      0.05999995999999763     -1.9999999999999574
1.035   0.01751428594216642     0.5012249785999989      0.06999995999999742     -1.9999999999999574
1.0399999999999998      0.02002132750133301     0.5015999783999989      0.0799999599999972      -1.9999999999999574
1.0449999999999997      0.022530369059499622    0.5020249781999988      0.08999995999999699     -1.9999999999999574
1.0499999999999996      0.025041660616666184    0.5024999779999988      0.09999995999999678     -1.9999999999999574
1.0549999999999995      0.02755545217283284     0.5030249777999988      0.10999995999999657     -1.9999999999999574
1.0599999999999994      0.030071993727999458    0.5035999775999987      0.11999995999999635     -1.9999999999999574
1.0649999999999993      0.03259153528216602     0.5042249773999987      0.12999995999999614     -1.9999999999999574
1.0699999999999992      0.035114326835332665    0.5048999771999987      0.13999995999999593     -1.9999999999999574
1.074999999999999       0.03764061838749927     0.5056249769999986      0.1499999599999957      -1.9999999999999574
1.079999999999999       0.040170659938665865    0.5063999767999986      0.1599999599999955      -1.9999999999999574
1.0849999999999989      0.042704701488832486    0.5072249765999985      0.1699999599999953      -1.9999999999999574
1.0899999999999987      0.04524299303799911     0.5080999763999985      0.17999995999999507     -1.9999999999999574
1.0949999999999986      0.047785784586165725    0.5090249761999985      0.18999995999999486     -1.9999999999999574
1.0999999999999985      0.0503333261333323      0.5099999759999985      0.19999995999999465     -1.9999999999999574
1.1049999999999984      0.05288586767949888     0.5110249757999984      0.20999995999999443     -1.9999999999999574
1.1099999999999983      0.05544365922466549     0.5120999755999983      0.21999995999999422     -1.9999999999999574
1.1149999999999982      0.05800695076883211     0.5132249753999982      0.229999959999994       -1.9999999999999574
1.119999999999998       0.06057599231199867     0.5143999751999982      0.2399999599999938      -1.9999999999999574
1.124999999999998       0.06315103385416526     0.5156249749999982      0.24999995999999358     -1.9999999999999574
1.129999999999998       0.06573232539533197     0.516899974799998       0.25999995999999337     -1.9999999999999574
1.1349999999999978      0.06832011693549855     0.5182249745999981      0.26999995999999316     -1.9999999999999574
1.1399999999999977      0.0709146584746651      0.5195999743999979      0.27999995999999294     -1.9999999999999574
1.1449999999999976      0.07351620001283171     0.5210249741999979      0.28999995999999273     -1.9999999999999574
1.1499999999999975      0.0761249915499983      0.5224999739999978      0.2999999599999925      -1.9999999999999574
1.1549999999999974      0.0787412830861649      0.5240249737999978      0.3099999599999923      -1.9999999999999574
1.1599999999999973      0.08136532462133156     0.5255999735999977      0.3199999599999921      -1.9999999999999574
1.1649999999999971      0.08399736615549813     0.5272249733999976      0.3299999599999919      -1.9999999999999574
1.169999999999997       0.08663765768866472     0.5288999731999976      0.33999995999999166     -1.9999999999999574
1.174999999999997       0.08928644922083129     0.5306249729999974      0.34999995999999145     -1.9999999999999574
1.1799999999999968      0.09194399075199788     0.5323999727999974      0.35999995999999124     -1.9999999999999574
1.1849999999999967      0.09461053228216454     0.5342249725999973      0.369999959999991       -1.9999999999999574
1.1899999999999966      0.09728632381133112     0.5360999723999973      0.3799999599999908      -1.9999999999999574
1.1949999999999965      0.09997161533949767     0.5380249721999971      0.3899999599999906      -1.9999999999999574
1.1999999999999964      0.10266665686666426     0.539999971999997       0.3999999599999904      -1.9999999999999574
1.2049999999999963      0.10537169839283089     0.542024971799997       0.40999995999999017     -1.9999999999999574
1.2099999999999962      0.10808698991799748     0.5440999715999969      0.41999995999998996     -1.9999999999999574
1.214999999999996       0.11081278144216405     0.5462249713999967      0.42999995999998974     -1.9999999999999574
1.219999999999996       0.11354932296533071     0.5483999711999967      0.43999995999998953     -1.9999999999999574
1.2249999999999959      0.11629686448749726     0.5506249709999966      0.4499999599999893      -1.9999999999999574
1.2299999999999958      0.1190556560086638      0.5528999707999964      0.4599999599999891      -1.9999999999999574
1.2349999999999957      0.12182594752883047     0.5552249705999963      0.4699999599999889      -1.9999999999999574
1.2399999999999956      0.12460798904799703     0.5575999703999963      0.4799999599999887      -1.9999999999999574
1.2449999999999954      0.12740203056616362     0.5600249701999962      0.48999995999998847     -1.9999999999999574
1.2499999999999953      0.13020832208333022     0.5624999699999961      0.49999995999998825     -1.9999999999999574
1.2549999999999952      0.13302711359949676     0.565024969799996       0.509999959999988       -1.9999999999999574
1.2599999999999951      0.13585865511466344     0.5675999695999958      0.5199999599999878      -1.9999999999999574
1.264999999999995       0.13870319662882996     0.5702249693999957      0.5299999599999876      -1.9999999999999574
1.269999999999995       0.14156098814199652     0.5728999691999956      0.5399999599999874      -1.9999999999999574
1.2749999999999948      0.14443227965416316     0.5756249689999955      0.5499999599999872      -1.9999999999999574
1.2799999999999947      0.1473173211653297      0.5783999687999953      0.559999959999987       -1.9999999999999574
1.2849999999999946      0.15021636267549626     0.5812249685999952      0.5699999599999868      -1.9999999999999574
1.2899999999999945      0.15312965418466284     0.5840999683999951      0.5799999599999865      -1.9999999999999574
1.2949999999999944      0.15605744569282942     0.587024968199995       0.5899999599999863      -1.9999999999999574
1.2999999999999943      0.15899998719999603     0.5899999679999948      0.5999999599999861      -1.9999999999999574
1.3049999999999942      0.1619575287061626      0.5930249677999947      0.6099999599999859      -1.9999999999999574
1.309999999999994       0.1649303202113292      0.5960999675999945      0.6199999599999857      -1.9999999999999574
1.314999999999994       0.1679186117154957      0.5992249673999944      0.6299999599999855      -1.9999999999999574
1.3199999999999938      0.17092265321866235     0.6023999671999942      0.6399999599999853      -1.9999999999999574
1.3249999999999937      0.17394269472082885     0.6056249669999941      0.649999959999985       -1.9999999999999574
1.3299999999999936      0.17697898622199548     0.6088999667999939      0.6599999599999848      -1.9999999999999574
1.3349999999999935      0.1800317777221621      0.6122249665999938      0.6699999599999846      -1.9999999999999574
1.3399999999999934      0.1831013192213286      0.6155999663999937      0.6799999599999844      -1.9999999999999574
1.3449999999999933      0.18618786071949522     0.6190249661999936      0.6899999599999842      -1.9999999999999574
1.3499999999999932      0.18929165221666183     0.6224999659999934      0.699999959999984       -1.9999999999999574
1.354999999999993       0.19241294371282835     0.6260249657999932      0.7099999599999838      -1.9999999999999574
1.359999999999993       0.19555198520799494     0.6295999655999931      0.7199999599999836      -1.9999999999999574
1.3649999999999929      0.19870902670216145     0.6332249653999928      0.7299999599999833      -1.9999999999999574
1.3699999999999928      0.20188431819532804     0.6368999651999927      0.7399999599999831      -1.9999999999999574
1.3749999999999927      0.20507810968749457     0.6406249649999926      0.7499999599999829      -1.9999999999999574
1.3799999999999926      0.20829065117866113     0.6443999647999924      0.7599999599999827      -1.9999999999999574
1.3849999999999925      0.21152219266882777     0.6482249645999922      0.7699999599999825      -1.9999999999999574
1.3899999999999924      0.21477298415799428     0.6520999643999921      0.7799999599999823      -1.9999999999999574
1.3949999999999922      0.21804327564616077     0.6560249641999919      0.7899999599999821      -1.9999999999999574
1.3999999999999921      0.22133331713332727     0.6599999639999917      0.7999999599999819      -1.9999999999999574
1.404999999999992       0.22464335861949392     0.6640249637999915      0.8099999599999816      -1.9999999999999574
1.409999999999992       0.22797365010466053     0.6680999635999914      0.8199999599999814      -1.9999999999999574
1.4149999999999918      0.23132444158882692     0.6722249633999912      0.8299999599999812      -1.9999999999999574
1.4199999999999917      0.23469598307199357     0.676399963199991       0.839999959999981       -1.9999999999999574
1.4249999999999916      0.23808852455416007     0.6806249629999908      0.8499999599999808      -1.9999999999999574
1.4299999999999915      0.24150231603532668     0.6848999627999907      0.8599999599999806      -1.9999999999999574
1.4349999999999914      0.24493760751549332     0.6892249625999904      0.8699999599999804      -1.9999999999999574
1.4399999999999913      0.24839464899465968     0.6935999623999902      0.8799999599999802      -1.9999999999999574
1.4449999999999912      0.25187369047282626     0.6980249621999901      0.8899999599999799      -1.9999999999999574
1.449999999999991       0.25537498194999286     0.7024999619999899      0.8999999599999797      -1.9999999999999574
1.454999999999991       0.2588987734261594      0.7070249617999896      0.9099999599999795      -1.9999999999999574
1.4599999999999909      0.26244531490132583     0.7115999615999895      0.9199999599999793      -1.9999999999999574
1.4649999999999908      0.2660148563754924      0.7162249613999893      0.9299999599999791      -1.9999999999999574
1.4699999999999906      0.269607647848659       0.720899961199989       0.9399999599999789      -1.9999999999999574
1.4749999999999905      0.27322393932082556     0.7256249609999889      0.9499999599999787      -1.9999999999999574
1.4799999999999904      0.27686398079199215     0.7303999607999886      0.9599999599999784      -1.9999999999999574
1.4849999999999903      0.28052802226215867     0.7352249605999884      0.9699999599999782      -1.9999999999999574
1.4899999999999902      0.28421631373132505     0.7400999603999882      0.979999959999978       -1.9999999999999574
1.4949999999999901      0.28792910519949166     0.745024960199988       0.9899999599999778      -1.9999999999999574
1.49999999999999        0.2916666466666582      0.7499999599999878      0.9999999599999776      -1.9999999999999574
1.50499999999999        0.2954291048009914      0.754974960399986       0.990000080000025       1.999975999990511
1.5099999999999898      0.29921631293732454     0.759899960799986       0.9800000800000253      1.9999999999999574
1.5149999999999897      0.30302802107565774     0.764774961199986       0.9700000800000255      1.9999999999999574
1.5199999999999896      0.3068639792159909      0.7695999615999861      0.9600000800000257      1.9999999999999574
1.5249999999999895      0.3107239373583241      0.7743749619999861      0.9500000800000259      1.9999999999999574
1.5299999999999894      0.3146076455026573      0.7790999623999861      0.9400000800000261      1.9999999999999574
1.5349999999999893      0.31851485364899046     0.7837749627999862      0.9300000800000263      1.9999999999999574
1.5399999999999892      0.3224453117973236      0.7883999631999862      0.9200000800000265      1.9999999999999574
1.544999999999989       0.3263987699476568      0.7929749635999862      0.9100000800000267      1.9999999999999574
1.549999999999989       0.33037497809999        0.7974999639999862      0.900000080000027       1.9999999999999574
1.5549999999999888      0.3343736862543232      0.8019749643999863      0.8900000800000272      1.9999999999999574
1.5599999999999887      0.33839464441065636     0.8063999647999863      0.8800000800000274      1.9999999999999574
1.5649999999999886      0.34243760256898953     0.8107749651999864      0.8700000800000276      1.9999999999999574
1.5699999999999885      0.3465023107293227      0.8150999655999864      0.8600000800000278      1.9999999999999574
1.5749999999999884      0.3505885188916559      0.8193749659999865      0.850000080000028       1.9999999999999574
1.5799999999999883      0.3546959770559891      0.8235999663999866      0.8400000800000282      1.9999999999999574
1.5849999999999882      0.3588244352223222      0.8277749667999865      0.8300000800000285      1.9999999999999574
1.589999999999988       0.3629736433906554      0.8318999671999866      0.8200000800000287      1.9999999999999574
1.594999999999988       0.3671433515609886      0.8359749675999867      0.8100000800000289      1.9999999999999574
1.5999999999999879      0.3713333097333218      0.8399999679999868      0.8000000800000291      1.9999999999999574
1.6049999999999878      0.37554326790765497     0.8439749683999869      0.7900000800000293      1.9999999999999574
1.6099999999999877      0.37977297608398813     0.8478999687999869      0.7800000800000295      1.9999999999999574
1.6149999999999876      0.3840221842623213      0.851774969199987       0.7700000800000297      1.9999999999999574
1.6199999999999875      0.3882906424426545      0.855599969599987       0.7600000800000299      1.9999999999999574
1.6249999999999873      0.39257810062498766     0.8593749699999871      0.7500000800000302      1.9999999999999574
1.6299999999999872      0.39688430880932085     0.8630999703999871      0.7400000800000304      1.9999999999999574
1.6349999999999871      0.40120901699565403     0.8667749707999872      0.7300000800000306      1.9999999999999574
1.639999999999987       0.40555197518398717     0.8703999711999872      0.7200000800000308      1.9999999999999574
1.644999999999987       0.4099129333743204      0.8739749715999874      0.710000080000031       1.9999999999999574
1.6499999999999868      0.41429164156665355     0.8774999719999874      0.7000000800000312      1.9999999999999574
1.6549999999999867      0.4186878497609867      0.8809749723999876      0.6900000800000314      1.9999999999999574
1.6599999999999866      0.4231013079573199      0.8843999727999876      0.6800000800000316      1.9999999999999574
1.6649999999999865      0.4275317661556531      0.8877749731999878      0.6700000800000319      1.9999999999999574
1.6699999999999864      0.43197897435598626     0.8910999735999878      0.6600000800000321      1.9999999999999574
1.6749999999999863      0.4364426825583194      0.8943749739999879      0.6500000800000323      1.9999999999999574
1.6799999999999862      0.44092264076265264     0.897599974399988       0.6400000800000325      1.9999999999999574
1.684999999999986       0.4454185989689858      0.900774974799988       0.6300000800000327      1.9999999999999574
1.689999999999986       0.44993030717731897     0.9038999751999882      0.6200000800000329      1.9999999999999574
1.6949999999999859      0.4544575153876521      0.9069749755999883      0.6100000800000331      1.9999999999999574
1.6999999999999857      0.45899997359998534     0.9099999759999884      0.6000000800000334      1.9999999999999574
1.7049999999999856      0.4635574318143185      0.9129749763999885      0.5900000800000336      1.9999999999999574
1.7099999999999855      0.4681296400306517      0.9158999767999886      0.5800000800000338      1.9999999999999574
1.7149999999999854      0.47271634824898484     0.9187749771999887      0.570000080000034       1.9999999999999574
1.7199999999999853      0.477317306469318       0.9215999775999888      0.5600000800000342      1.9999999999999574
1.7249999999999852      0.4819322646916512      0.9243749779999889      0.5500000800000344      1.9999999999999574
1.729999999999985       0.4865609729159844      0.927099978399989       0.5400000800000346      1.9999999999999574
1.734999999999985       0.4912031811423176      0.9297749787999892      0.5300000800000348      1.9999999999999574
1.739999999999985       0.4958586393706508      0.9323999791999893      0.5200000800000351      1.9999999999999574
1.7449999999999848      0.5005270976009839      0.9349749795999894      0.5100000800000353      1.9999999999999574
1.7499999999999847      0.5052083058333171      0.9374999799999895      0.5000000800000355      1.9999999999999574
1.7549999999999846      0.5099020140676503      0.9399749803999896      0.4900000800000357      1.9999999999999574
1.7599999999999845      0.5146079723039835      0.9423999807999898      0.4800000800000359      1.9999999999999574
1.7649999999999844      0.5193259305423167      0.9447749811999899      0.4700000800000361      1.9999999999999574
1.7699999999999843      0.5240556387826498      0.9470999815999901      0.46000008000003634     1.9999999999999574
1.7749999999999841      0.5287968470249831      0.9493749819999902      0.45000008000003655     1.9999999999999574
1.779999999999984       0.5335493052693162      0.9515999823999903      0.44000008000003676     1.9999999999999574
1.784999999999984       0.5383127635156494      0.9537749827999904      0.430000080000037       1.9999999999999574
1.7899999999999838      0.5430869717639826      0.9558999831999906      0.4200000800000372      1.9999999999999574
1.7949999999999837      0.5478716800143157      0.9579749835999907      0.4100000800000374      1.9999999999999574
1.7999999999999836      0.552666638266649       0.9599999839999909      0.4000000800000376      1.9999999999999574
1.8049999999999835      0.5574715965209822      0.961974984399991       0.39000008000003783     1.9999999999999574
1.8099999999999834      0.5622863047773153      0.9638999847999912      0.38000008000003804     1.9999999999999574
1.8149999999999833      0.5671105130356485      0.9657749851999913      0.37000008000003826     1.9999999999999574
1.8199999999999832      0.5719439712959817      0.9675999855999915      0.36000008000003847     1.9999999999999574
1.824999999999983       0.5767864295583149      0.9693749859999916      0.3500000800000387      1.9999999999999574
1.829999999999983       0.581637637822648       0.9710999863999918      0.3400000800000389      1.9999999999999574
1.8349999999999829      0.5864973460889813      0.972774986799992       0.3300000800000391      1.9999999999999574
1.8399999999999828      0.5913653043573144      0.9743999871999921      0.3200000800000393      1.9999999999999574
1.8449999999999827      0.5962412626276477      0.9759749875999922      0.31000008000003954     1.9999999999999574
1.8499999999999825      0.6011249708999808      0.9774999879999924      0.30000008000003975     1.9999999999999574
1.8549999999999824      0.606016179174314       0.9789749883999925      0.29000008000003996     1.9999999999999574
1.8599999999999823      0.6109146374506472      0.9803999887999928      0.2800000800000402      1.9999999999999574
1.8649999999999822      0.6158200957289803      0.981774989199993       0.2700000800000404      1.9999999999999574
1.8699999999999821      0.6207323040093136      0.9830999895999931      0.2600000800000406      1.9999999999999574
1.874999999999982       0.6256510122916468      0.9843749899999933      0.2500000800000408      1.9999999999999574
1.879999999999982       0.6305759705759799      0.9855999903999935      0.24000008000004103     1.9999999999999574
1.8849999999999818      0.6355069288623132      0.9867749907999936      0.23000008000004124     1.9999999999999574
1.8899999999999817      0.6404436371506463      0.9878999911999938      0.22000008000004145     1.9999999999999574
1.8949999999999816      0.6453858454409795      0.988974991599994       0.21000008000004167     1.9999999999999574
1.8999999999999815      0.6503333037333128      0.9899999919999942      0.20000008000004188     1.9999999999999574
1.9049999999999814      0.655285762027646       0.9909749923999944      0.1900000800000421      1.9999999999999574
1.9099999999999813      0.6602429703239792      0.9918999927999945      0.1800000800000423      1.9999999999999574
1.9149999999999812      0.6652046786223125      0.9927749931999947      0.17000008000004252     1.9999999999999574
1.919999999999981       0.6701706369226456      0.993599993599995       0.16000008000004273     1.9999999999999574
1.924999999999981       0.6751405952249787      0.9943749939999952      0.15000008000004295     1.9999999999999574
1.9299999999999808      0.680114303529312       0.9950999943999954      0.14000008000004316     1.9999999999999574
1.9349999999999807      0.6850915118356452      0.9957749947999955      0.13000008000004337     1.9999999999999574
1.9399999999999806      0.6900719701439784      0.9963999951999958      0.12000008000004359     1.9999999999999574
1.9449999999999805      0.6950554284543116      0.996974995599996       0.1100000800000438      1.9999999999999574
1.9499999999999804      0.7000416367666449      0.9974999959999962      0.10000008000004401     1.9999999999999574
1.9549999999999803      0.7050303450809781      0.9979749963999964      0.09000008000004422     1.9999999999999574
1.9599999999999802      0.7100213033973113      0.9983999967999966      0.08000008000004444     1.9999999999999574
1.96499999999998        0.7150142617156445      0.9987749971999969      0.07000008000004465     1.9999999999999574
1.96999999999998        0.7200089700359776      0.999099997599997       0.060000080000044864    1.9999999999999574
1.9749999999999799      0.7250051783583109      0.9993749979999973      0.05000008000004508     1.9999999999999574
1.9799999999999798      0.7300026366826441      0.9995999983999975      0.04000008000004529     1.9999999999999574
1.9849999999999797      0.7350010950089774      0.9997749987999978      0.030000080000045504    1.9999999999999574
1.9899999999999796      0.7400003033373105      0.999899999199998       0.020000080000045717    1.9999999999999574
1.9949999999999795      0.7450000116676437      0.9999749995999981      0.01000008000004593     1.9999999999999574
1.9999999999999793      0.749999969999977       1.0     0.0     2.000016000009186

==> blocked-interval-3.txt <==
t       p       v       a       j
0.0     -0.75   1.0     0.0     0.0
0.005   -0.7450000416666667     0.999975        -0.01   2.0
0.01    -0.7400003333333334     0.9999  -0.02   2.0
0.015   -0.735001125    0.999775        -0.03   1.9999999999999996
0.02    -0.7300026666666667     0.9996  -0.04   2.0000000000000004
0.025   -0.7250052083333334     0.999375        -0.05   2.0000000000000004
0.030000000000000002    -0.720009       0.9991  -0.060000000000000005   2.0000000000000004
0.035   -0.7150142916666666     0.998775        -0.07   2.0000000000000004
0.04    -0.7100213333333334     0.9984  -0.08   1.999999999999999
0.045   -0.705030375    0.997975        -0.09   1.999999999999999
0.049999999999999996    -0.7000416666666667     0.9975  -0.09999999999999999    1.999999999999999
0.05499999999999999     -0.6950554583333334     0.9969750000000001      -0.10999999999999999    1.999999999999999
0.05999999999999999     -0.690072       0.9964  -0.11999999999999998    1.999999999999999
0.06499999999999999     -0.6850915416666666     0.995775        -0.12999999999999998    1.999999999999999
0.06999999999999999     -0.6801143333333334     0.9951  -0.13999999999999999    2.0000000000000018
0.075   -0.675140625    0.994375        -0.15   2.0000000000000018
0.08    -0.6701706666666667     0.9936  -0.16   2.0000000000000018
0.085   -0.6652047083333333     0.992775        -0.17   2.0000000000000018
0.09000000000000001     -0.660243       0.9919  -0.18000000000000002    2.0000000000000018
0.09500000000000001     -0.6552857916666667     0.990975        -0.19000000000000003    2.0000000000000018
0.10000000000000002     -0.6503333333333333     0.99    -0.20000000000000004    2.0000000000000018
0.10500000000000002     -0.645385875    0.988975        -0.21000000000000005    2.0000000000000018
0.11000000000000003     -0.6404436666666666     0.9879  -0.22000000000000006    2.0000000000000018
0.11500000000000003     -0.6355069583333333     0.986775        -0.23000000000000007    2.0000000000000018
0.12000000000000004     -0.630576       0.9856  -0.24000000000000007    2.0000000000000018
0.12500000000000003     -0.6256510416666666     0.984375        -0.25000000000000006    1.9999999999999962
0.13000000000000003     -0.6207323333333333     0.9831  -0.26000000000000006    2.0000000000000018
0.13500000000000004     -0.6158201249999999     0.981775        -0.2700000000000001     2.0000000000000018
0.14000000000000004     -0.6109146666666666     0.9803999999999999      -0.2800000000000001     2.0000000000000018
0.14500000000000005     -0.6060162083333333     0.978975        -0.2900000000000001     2.0000000000000018
0.15000000000000005     -0.6011249999999999     0.9775  -0.3000000000000001     2.0000000000000018
0.15500000000000005     -0.5962412916666666     0.975975        -0.3100000000000001     2.0000000000000018
0.16000000000000006     -0.5913653333333333     0.9743999999999999      -0.3200000000000001     2.0000000000000018
0.16500000000000006     -0.586497375    0.972775        -0.3300000000000001     2.0000000000000018
0.17000000000000007     -0.5816376666666666     0.9711  -0.34000000000000014    2.0000000000000018
0.17500000000000007     -0.5767864583333333     0.969375        -0.35000000000000014    2.0000000000000018
0.18000000000000008     -0.5719439999999999     0.9676  -0.36000000000000015    2.0000000000000018
0.18500000000000008     -0.5671105416666666     0.9657749999999999      -0.37000000000000016    2.0000000000000018
0.19000000000000009     -0.5622863333333332     0.9639  -0.38000000000000017    2.0000000000000018
0.1950000000000001      -0.5574716249999999     0.9619749999999999      -0.3900000000000002     2.0000000000000018
0.2000000000000001      -0.5526666666666665     0.96    -0.4000000000000002     2.0000000000000018
0.2050000000000001      -0.5478717083333333     0.9579749999999999      -0.4100000000000002     2.0000000000000018
0.2100000000000001      -0.5430869999999999     0.9559  -0.4200000000000002     2.0000000000000018
0.2150000000000001      -0.5383127916666666     0.9537749999999999      -0.4300000000000002     2.0000000000000018
0.2200000000000001      -0.5335493333333332     0.9516  -0.4400000000000002     2.0000000000000018
0.22500000000000012     -0.5287968749999998     0.949375        -0.45000000000000023    2.0000000000000018
0.23000000000000012     -0.5240556666666666     0.9470999999999999      -0.46000000000000024    2.0000000000000018
0.23500000000000013     -0.5193259583333332     0.9447749999999999      -0.47000000000000025    2.0000000000000018
0.24000000000000013     -0.5146079999999998     0.9423999999999999      -0.48000000000000026    2.0000000000000018
0.24500000000000013     -0.5099020416666665     0.9399749999999999      -0.49000000000000027    2.0000000000000018
0.2500000000000001      -0.5052083333333333     0.9375  -0.5000000000000002     1.9999999999999907
0.2550000000000001      -0.5005271249999999     0.9349749999999999      -0.5100000000000002     2.0000000000000018
0.2600000000000001      -0.49585866666666656    0.9323999999999999      -0.5200000000000002     2.0000000000000018
0.2650000000000001      -0.4912032083333332     0.9297749999999999      -0.5300000000000002     2.0000000000000018
0.27000000000000013     -0.48656099999999985    0.9270999999999999      -0.5400000000000003     2.0000000000000018
0.27500000000000013     -0.48193229166666657    0.924375        -0.5500000000000003     2.0000000000000018
0.28000000000000014     -0.4773173333333332     0.9216  -0.5600000000000003     2.0000000000000018
0.28500000000000014     -0.47271637499999986    0.9187749999999999      -0.5700000000000003     2.0000000000000018
0.29000000000000015     -0.46812966666666656    0.9158999999999999      -0.5800000000000003     2.0000000000000018
0.29500000000000015     -0.4635574583333332     0.9129749999999999      -0.5900000000000003     2.0000000000000018
0.30000000000000016     -0.45899999999999985    0.9099999999999999      -0.6000000000000003     2.0000000000000018
0.30500000000000016     -0.4544575416666665     0.9069749999999999      -0.6100000000000003     2.0000000000000018
0.31000000000000016     -0.44993033333333315    0.9038999999999999      -0.6200000000000003     2.0000000000000018
0.31500000000000017     -0.44541862499999985    0.9007749999999999      -0.6300000000000003     2.0000000000000018
0.3200000000000002      -0.4409226666666665     0.8975999999999998      -0.6400000000000003     2.0000000000000018
0.3250000000000002      -0.4364427083333332     0.8943749999999999      -0.6500000000000004     2.0000000000000018
0.3300000000000002      -0.43197899999999984    0.8910999999999999      -0.6600000000000004     2.0000000000000018
0.3350000000000002      -0.4275317916666665     0.8877749999999999      -0.6700000000000004     2.0000000000000018
0.3400000000000002      -0.42310133333333316    0.8843999999999999      -0.6800000000000004     2.0000000000000018
0.3450000000000002      -0.4186878749999998     0.8809749999999998      -0.6900000000000004     2.0000000000000018
0.3500000000000002      -0.4142916666666665     0.8774999999999998      -0.7000000000000004     2.0000000000000018
0.3550000000000002      -0.4099129583333332     0.8739749999999998      -0.7100000000000004     2.0000000000000018
0.3600000000000002      -0.4055519999999998     0.8703999999999998      -0.7200000000000004     2.0000000000000018
0.3650000000000002      -0.4012090416666665     0.8667749999999999      -0.7300000000000004     2.0000000000000018
0.3700000000000002      -0.3968843333333332     0.8630999999999999      -0.7400000000000004     2.0000000000000018
0.3750000000000002      -0.39257812499999983    0.8593749999999998      -0.7500000000000004     2.0000000000000018
0.3800000000000002      -0.38829066666666645    0.8555999999999998      -0.7600000000000005     2.0000000000000018
0.38500000000000023     -0.3840222083333331     0.8517749999999998      -0.7700000000000005     2.0000000000000018
0.39000000000000024     -0.3797729999999998     0.8478999999999999      -0.7800000000000005     2.0000000000000018
0.39500000000000024     -0.3755432916666665     0.8439749999999998      -0.7900000000000005     2.0000000000000018
0.40000000000000024     -0.3713333333333331     0.8399999999999999      -0.8000000000000005     2.0000000000000018
0.40500000000000025     -0.36714337499999977    0.8359749999999998      -0.8100000000000005     2.0000000000000018
0.41000000000000025     -0.3629736666666665     0.8318999999999999      -0.8200000000000005     2.0000000000000018
0.41500000000000026     -0.3588244583333331     0.8277749999999998      -0.8300000000000005     2.0000000000000018
0.42000000000000026     -0.3546959999999998     0.8235999999999998      -0.8400000000000005     2.0000000000000018
0.42500000000000027     -0.3505885416666665     0.8193749999999997      -0.8500000000000005     2.0000000000000018
0.43000000000000027     -0.34650233333333313    0.8150999999999997      -0.8600000000000005     2.0000000000000018
0.4350000000000003      -0.3424376249999998     0.8107749999999998      -0.8700000000000006     2.0000000000000018
0.4400000000000003      -0.33839466666666645    0.8063999999999998      -0.8800000000000006     2.0000000000000018
0.4450000000000003      -0.33437370833333313    0.8019749999999998      -0.8900000000000006     2.0000000000000018
0.4500000000000003      -0.3303749999999998     0.7974999999999998      -0.9000000000000006     2.0000000000000018
0.4550000000000003      -0.32639879166666647    0.7929749999999998      -0.9100000000000006     2.0000000000000018
0.4600000000000003      -0.3224453333333331     0.7883999999999998      -0.9200000000000006     2.0000000000000018
0.4650000000000003      -0.31851487499999975    0.7837749999999997      -0.9300000000000006     2.0000000000000018
0.4700000000000003      -0.31460766666666645    0.7790999999999997      -0.9400000000000006     2.0000000000000018
0.4750000000000003      -0.3107239583333331     0.7743749999999997      -0.9500000000000006     2.0000000000000018
0.4800000000000003      -0.30686399999999975    0.7695999999999997      -0.9600000000000006     2.0000000000000018
0.4850000000000003      -0.3030280416666664     0.7647749999999996      -0.9700000000000006     2.0000000000000018
0.4900000000000003      -0.2992163333333331     0.7598999999999997      -0.9800000000000006     2.0000000000000018
0.49500000000000033     -0.2954291249999998     0.7549749999999997      -0.9900000000000007     2.0000000000000018
0.5000000000000003      -0.29166666666666646    0.7499999999999997      -1.0000000000000007     2.0000000000000018
0.5050000000000003      -0.2879292083333331     0.7449749999999997      -1.0100000000000007     2.0000000000000018
0.5100000000000003      -0.2842169999999997     0.7398999999999997      -1.0200000000000007     2.0000000000000018
0.5150000000000003      -0.2805302916666664     0.7347749999999996      -1.0300000000000007     2.0000000000000018
0.5200000000000004      -0.276869333333333      0.7295999999999996      -1.0400000000000007     2.0000000000000018
0.5250000000000004      -0.27323437499999975    0.7243749999999995      -1.0500000000000007     2.0000000000000018
0.5300000000000004      -0.26962566666666643    0.7190999999999996      -1.0600000000000007     2.0000000000000018
0.5350000000000004      -0.26604345833333304    0.7137749999999996      -1.0700000000000007     2.0000000000000018
0.5400000000000004      -0.2624879999999998     0.7083999999999996      -1.0800000000000007     2.0000000000000018
0.5450000000000004      -0.2589595416666664     0.7029749999999996      -1.0900000000000007     2.0000000000000018
0.5500000000000004      -0.25545833333333307    0.6974999999999996      -1.1000000000000008     2.0000000000000018
0.5550000000000004      -0.25198462499999974    0.6919749999999996      -1.1100000000000008     2.0000000000000018
0.5600000000000004      -0.24853866666666635    0.6863999999999996      -1.1200000000000008     2.0000000000000018
0.5650000000000004      -0.245120708333333      0.6807749999999996      -1.1300000000000008     2.0000000000000018
0.5700000000000004      -0.2417309999999997     0.6750999999999996      -1.1400000000000008     2.0000000000000018
0.5750000000000004      -0.2383697916666664     0.6693749999999996      -1.1500000000000008     2.0000000000000018
0.5800000000000004      -0.2350373333333331     0.6635999999999995      -1.1600000000000008     2.0000000000000018
0.5850000000000004      -0.23173387499999976    0.6577749999999996      -1.1700000000000008     2.0000000000000018
0.5900000000000004      -0.2284596666666664     0.6518999999999995      -1.1800000000000008     2.0000000000000018
0.5950000000000004      -0.22521495833333305    0.6459749999999995      -1.1900000000000008     2.0000000000000018
0.6000000000000004      -0.22199999999999975    0.6399999999999995      -1.2000000000000008     2.0000000000000018
0.6050000000000004      -0.21881504166666643    0.6339749999999995      -1.2100000000000009     2.0000000000000018
0.6100000000000004      -0.21566033333333312    0.6278999999999995      -1.2200000000000009     2.0000000000000018
0.6150000000000004      -0.21253612499999974    0.6217749999999995      -1.2300000000000009     2.0000000000000018
0.6200000000000004      -0.20944266666666644    0.6155999999999995      -1.2400000000000009     2.0000000000000018
0.6250000000000004      -0.20638020833333304    0.6093749999999994      -1.2500000000000009     2.0000000000000018
0.6300000000000004      -0.20334899999999978    0.6030999999999994      -1.260000000000001      2.0000000000000018
0.6350000000000005      -0.20034929166666637    0.5967749999999994      -1.270000000000001      2.0000000000000018
0.6400000000000005      -0.19738133333333308    0.5903999999999994      -1.280000000000001      2.0000000000000018
0.6450000000000005      -0.1944453749999997     0.5839749999999995      -1.290000000000001      2.0000000000000018
0.6500000000000005      -0.1915416666666664     0.5774999999999995      -1.300000000000001      2.0000000000000018
0.6550000000000005      -0.1886704269122895     0.5710010958374432      -1.2955512388229802     -0.8897522354041509
0.6600000000000005      -0.1858315741569209     0.5645483396433283      -1.2855512388229802     -2.0000000000000018
0.6650000000000005      -0.18302486018252287    0.5581455834492134      -1.2755512388229802     -2.0000000000000018
0.6700000000000005      -0.18025003498909542    0.5517928272550985      -1.2655512388229802     -2.0000000000000018
0.6750000000000005      -0.17750684857663854    0.5454900710609836      -1.2555512388229801     -2.0000000000000018
0.6800000000000005      -0.17479505094515224    0.5392373148668687      -1.2455512388229801     -2.0000000000000018
0.6850000000000005      -0.17211439209463653    0.5330345586727538      -1.2355512388229801     -2.0000000000000018
0.6900000000000005      -0.16946462202509138    0.5268818024786389      -1.2255512388229801     -2.0000000000000018
0.6950000000000005      -0.1668454907365168     0.520779046284524       -1.21555123882298       -2.0000000000000018
0.7000000000000005      -0.16425674822891279    0.514726290090409       -1.20555123882298       -2.0000000000000018
0.7050000000000005      -0.16169814450227937    0.5087235338962941      -1.19555123882298       -2.0000000000000018
0.7100000000000005      -0.1591694295566165     0.5027707777021793      -1.18555123882298       -2.0000000000000018
0.7150000000000005      -0.15667035339192423    0.49686802150806436     -1.17555123882298       -2.0000000000000018
0.7200000000000005      -0.15420066600820254    0.49101526531394946     -1.16555123882298       -2.0000000000000018
0.7250000000000005      -0.1517601174054514     0.48521250911983455     -1.15555123882298       -2.0000000000000018
0.7300000000000005      -0.14934845758367085    0.47945975292571963     -1.14555123882298       -2.0000000000000018
0.7350000000000005      -0.14696543654286087    0.47375699673160476     -1.13555123882298       -2.0000000000000018
0.7400000000000005      -0.14461080428302148    0.46810424053748984     -1.12555123882298       -2.0000000000000018
0.7450000000000006      -0.14228431080415263    0.4625014843433749      -1.11555123882298       -2.0000000000000018
0.7500000000000006      -0.13998570610625438    0.45694872814926        -1.10555123882298       -2.0000000000000018
0.7550000000000006      -0.1377147401893267     0.45144597195514513     -1.09555123882298       -2.0000000000000018
0.7600000000000006      -0.1354711630533696     0.44599321576103024     -1.08555123882298       -2.0000000000000018
0.7650000000000006      -0.13325472469838306    0.44059045956691534     -1.07555123882298       -2.0000000000000018
0.7700000000000006      -0.1310651751243671     0.4352377033728004      -1.06555123882298       -2.0000000000000018
0.7750000000000006      -0.1289022643313217     0.4299349471786855      -1.05555123882298       -2.0000000000000018
0.7800000000000006      -0.12676574231924692    0.4246821909845706      -1.04555123882298       -2.0000000000000018
0.7850000000000006      -0.12465535908814267    0.4194794347904557      -1.03555123882298       -2.0000000000000018
0.7900000000000006      -0.12257086463800901    0.41432667859634076     -1.02555123882298       -2.0000000000000018
0.7950000000000006      -0.12051200896884592    0.4092239224022259      -1.01555123882298       -2.0000000000000018
0.8000000000000006      -0.11847854208065342    0.404171166208111       -1.00555123882298       -2.0000000000000018
0.8050000000000006      -0.11647021397343148    0.39916841001399606     -0.9955512388229799     -2.0000000000000018
0.8100000000000006      -0.11448677464718013    0.3942156538198811      -0.9855512388229799     -2.0000000000000018
0.8150000000000006      -0.11252797410189933    0.38931289762576626     -0.9755512388229799     -2.0000000000000018
0.8200000000000006      -0.11059356233758912    0.38446014143165136     -0.9655512388229799     -2.0000000000000018
0.8250000000000006      -0.10868328935424948    0.37965738523753645     -0.9555512388229799     -2.0000000000000018
0.8300000000000006      -0.10679690515188042    0.37490462904342153     -0.9455512388229799     -2.0000000000000018
0.8350000000000006      -0.10493415973048194    0.3702018728493066      -0.9355512388229799     -2.0000000000000018
0.8400000000000006      -0.103094803090054      0.36554911665519174     -0.9255512388229798     -2.0000000000000018
0.8450000000000006      -0.10127858523059667    0.36094636046107687     -0.9155512388229798     -2.0000000000000018
0.8500000000000006      -0.09948525615210992    0.35639360426696187     -0.9055512388229798     -2.0000000000000018
0.8550000000000006      -0.09771456585459372    0.35189084807284704     -0.8955512388229798     -2.0000000000000018
0.8600000000000007      -0.0959662643380481     0.34743809187873215     -0.8855512388229798     -2.0000000000000018
0.8650000000000007      -0.09424010160247306    0.3430353356846172      -0.8755512388229798     -2.0000000000000018
0.8700000000000007      -0.0925358276478686     0.3386825794905023      -0.8655512388229798     -2.0000000000000018
0.8750000000000007      -0.09085319247423469    0.3343798232963874      -0.8555512388229798     -2.0000000000000018
0.8800000000000007      -0.08919194608157138    0.3301270671022726      -0.8455512388229798     -2.0000000000000018
0.8850000000000007      -0.08755183846987864    0.3259243109081576      -0.8355512388229798     -2.0000000000000018
0.8900000000000007      -0.08593261963915647    0.3217715547140427      -0.8255512388229798     -2.0000000000000018
0.8950000000000007      -0.08433403958940487    0.3176687985199278      -0.8155512388229798     -2.0000000000000018
0.9000000000000007      -0.08275584832062387    0.3136160423258129      -0.8055512388229797     -2.0000000000000018
0.9050000000000007      -0.08119779583281342    0.30961328613169803     -0.7955512388229797     -2.0000000000000018
0.9100000000000007      -0.07965963212597355    0.3056605299375831      -0.7855512388229797     -2.0000000000000018
0.9150000000000007      -0.07814110720010425    0.3017577737434682      -0.7755512388229797     -2.0000000000000018
0.9200000000000007      -0.07664197105520552    0.29790501754935333     -0.7655512388229797     -2.0000000000000018
0.9250000000000007      -0.07516197369127738    0.29410226135523837     -0.7555512388229797     -2.0000000000000018
0.9300000000000007      -0.0737008651083198     0.29034950516112346     -0.7455512388229797     -2.0000000000000018
0.9350000000000007      -0.07225839530633281    0.2866467489670086      -0.7355512388229797     -2.0000000000000018
0.9400000000000007      -0.07083431428531638    0.2829939927728937      -0.7255512388229797     -2.0000000000000018
0.9450000000000007      -0.06942837204527053    0.2793912365787788      -0.7155512388229797     -2.0000000000000018
0.9500000000000007      -0.06804031858619526    0.27583848038466385     -0.7055512388229797     -2.0000000000000018
0.9550000000000007      -0.06666990390809056    0.27233572419054897     -0.6955512388229796     -2.0000000000000018
0.9600000000000007      -0.06531687801095643    0.2688829679964341      -0.6855512388229796     -2.0000000000000018
0.9650000000000007      -0.0639809908947929     0.2654802118023192      -0.6755512388229796     -2.0000000000000018
0.9700000000000008      -0.06266199255959992    0.2621274556082043      -0.6655512388229796     -2.0000000000000018
0.9750000000000008      -0.0613596330053775     0.25882469941408937     -0.6555512388229796     -2.0000000000000018
0.9800000000000008      -0.06007366223212568    0.2555719432199745      -0.6455512388229796     -2.0000000000000018
0.9850000000000008      -0.058803830239844423   0.2523691870258596      -0.6355512388229796     -2.0000000000000018
0.9900000000000008      -0.05754988702853375    0.24921643083174466     -0.6255512388229796     -2.0000000000000018
0.9950000000000008      -0.05631158259819363    0.2461136746376298      -0.6155512388229796     -2.0000000000000018
1.0000000000000007      -0.05508866694882414    0.24306091844351496     -0.6055512388229798     -1.9999999999999574
1.0050000000000006      -0.05388089008042521    0.24005816224940013     -0.59555123882298       -1.9999999999999574
1.0100000000000005      -0.052688001992996863   0.2371054060552853      -0.5855512388229802     -1.9999999999999574
1.0150000000000003      -0.05150975268653907    0.23420264986117045     -0.5755512388229804     -1.9999999999999574
1.0200000000000002      -0.05034589216105187    0.2313498936670556      -0.5655512388229806     -1.9999999999999574
1.0250000000000001      -0.049196170416535234   0.22854713747294075     -0.5555512388229809     -1.9999999999999574
1.03    -0.04806033745298918    0.2257943812788259      -0.5455512388229811     -1.9999999999999574
1.035   -0.04693814327041368    0.22309162508471103     -0.5355512388229813     -1.9999999999999574
1.0399999999999998      -0.04582933786880877    0.22043886889059622     -0.5255512388229815     -1.9999999999999574
1.0449999999999997      -0.044733671248174456   0.21783611269648134     -0.5155512388229817     -1.9999999999999574
1.0499999999999996      -0.043650893408510666   0.21528335650236652     -0.5055512388229819     -1.9999999999999574
1.0549999999999995      -0.04258075434981748    0.21278060030825163     -0.49555123882298213    -1.9999999999999574
1.0599999999999994      -0.04152300407209489    0.2103278441141368      -0.48555123882298235    -1.9999999999999574
1.0649999999999993      -0.04047739257534283    0.2079250879200219      -0.47555123882298256    -1.9999999999999574
1.0699999999999992      -0.03944366985956135    0.20557233172590705     -0.46555123882298277    -1.9999999999999574
1.074999999999999       -0.03842158592475048    0.2032695755317922      -0.455551238822983      -1.9999999999999574
1.079999999999999       -0.03741089077091017    0.20101681933767734     -0.4455512388229832     -1.9999999999999574
1.0849999999999989      -0.036411334398040396   0.19881406314356243     -0.4355512388229834     -1.9999999999999574
1.0899999999999987      -0.035422666806141256   0.19666130694944756     -0.4255512388229836     -1.9999999999999574
1.0949999999999986      -0.03444463799521261    0.19455855075533268     -0.41555123882298384    -1.9999999999999574
1.0999999999999985      -0.033476997965254635   0.1925057945612178      -0.40555123882298405    -1.9999999999999574
1.1049999999999984      -0.032519496716267166   0.19050303836710297     -0.39555123882298426    -1.9999999999999574
1.1099999999999983      -0.031571884248250304   0.18855028217298808     -0.3855512388229845     -1.9999999999999574
1.1149999999999982      -0.030633910561203986   0.18664752597887319     -0.3755512388229847     -1.9999999999999574
1.119999999999998       -0.029705325655128262   0.18479476978475828     -0.3655512388229849     -1.9999999999999574
1.124999999999998       -0.028785879530023123   0.18299201359064343     -0.3555512388229851     -1.9999999999999574
1.129999999999998       -0.027875322185888562   0.18123925739652852     -0.34555123882298533    -1.9999999999999574
1.1349999999999978      -0.026973403622724546   0.17953650120241366     -0.33555123882298554    -1.9999999999999574
1.1399999999999977      -0.02607987384053112    0.17788374500829873     -0.32555123882298576    -1.9999999999999574
1.1449999999999976      -0.025194482839308252   0.17628098881418386     -0.31555123882298597    -1.9999999999999574
1.1499999999999975      -0.02431698061905599    0.17472823262006898     -0.3055512388229862     -1.9999999999999574
1.1549999999999974      -0.02344711717977424    0.17322547642595404     -0.2955512388229864     -1.9999999999999574
1.1599999999999973      -0.02258464252146314    0.17177272023183915     -0.2855512388229866     -1.9999999999999574
1.1649999999999971      -0.02172930664412262    0.17036996403772425     -0.2755512388229868     -1.9999999999999574
1.169999999999997       -0.020880859547752567   0.16901720784360935     -0.26555123882298703    -1.9999999999999574
1.174999999999997       -0.020039051232353194   0.16771445164949444     -0.25555123882298725    -1.9999999999999574
1.1799999999999968      -0.019203631697924384   0.16646169545537953     -0.24555123882298746    -1.9999999999999574
1.1849999999999967      -0.0183743509444661     0.16525893926126461     -0.23555123882298767    -1.9999999999999574
1.1899999999999966      -0.017550958971978392   0.1641061830671497      -0.2255512388229879     -1.9999999999999574
1.1949999999999965      -0.016733205780461308   0.16300342687303476     -0.2155512388229881     -1.9999999999999574
1.1999999999999964      -0.015920841369914757   0.16195067067891988     -0.2055512388229883     -1.9999999999999574
1.2049999999999963      -0.015113615740338787   0.16094791448480494     -0.19555123882298853    -1.9999999999999574
1.2099999999999962      -0.014311278891733448   0.15999515829069        -0.18555123882298874    -1.9999999999999574
1.214999999999996       -0.013513580824098592   0.1590924020965751      -0.17555123882298895    -1.9999999999999574
1.219999999999996       -0.012720271537434352   0.15823964590246015     -0.16555123882298917    -1.9999999999999574
1.2249999999999959      -0.01193110103174072    0.15743688970834524     -0.15555123882298938    -1.9999999999999574
1.2299999999999958      -0.011145819307017607   0.15668413351423033     -0.1455512388229896     -1.9999999999999574
1.2349999999999957      -0.010364176363265115   0.15598137732011536     -0.1355512388229898     -1.9999999999999574
1.2399999999999956      -0.009585922200483182   0.15532862112600043     -0.12555123882299002    -1.9999999999999574
1.2449999999999954      -0.008810806818671774   0.1547258649318855      -0.11555123882299023    -1.9999999999999574
1.2499999999999953      -0.008038580217830993   0.15417310873777057     -0.10555123882299045    -1.9999999999999574
1.2549999999999952      -0.007268992397960833   0.15367035254365563     -0.09555123882299066    -1.9999999999999574
1.2599999999999951      -0.006501793359061148   0.15321759634954069     -0.08555123882299087    -1.9999999999999574
1.264999999999995       -0.0057367331011320966  0.15281484015542574     -0.07555123882299108    -1.9999999999999574
1.269999999999995       -0.004973561624173617   0.15246208396131078     -0.0655512388229913     -1.9999999999999574
1.2749999999999948      -0.004212028928185674   0.15215932776719582     -0.05555123882299151    -1.9999999999999574
1.2799999999999947      -0.003451885013168343   0.15190657157308085     -0.045551238822991724   -1.9999999999999574
1.2849999999999946      -0.00269287987912159    0.15170381537896593     -0.03555123882299194    -1.9999999999999574
1.2899999999999945      -0.00193476352604538    0.15155105918485096     -0.02555123882299215    -1.9999999999999574
1.2949999999999944      -0.0011772859539397607  0.15144830299073603     -0.015551238822992364   -1.9999999999999574
1.2999999999999943      -0.0004201971628047252  0.15139554679662104     -0.005551238822992577   -1.9999999999999574
1.3049999999999942      0.00033675284735978916  0.1513927906025061      0.00444876117700721     -1.9999999999999574
1.309999999999994       0.0010938140765536786   0.1514400344083911      0.014448761177006997    -1.9999999999999574
1.314999999999994       0.001851236524776978    0.15153727821427615     0.024448761177006784    -1.9999999999999574
1.3199999999999938      0.0026092701920297223   0.1516845220201612      0.03444876117700657     -1.9999999999999574
1.3249999999999937      0.003368165078311891    0.15188176582604618     0.04444876117700636     -1.9999999999999574
1.3299999999999936      0.004128171183623464    0.1521290096319312      0.054448761177006144    -1.9999999999999574
1.3349999999999935      0.004889538507964503    0.15242625343781624     0.06444876117700593     -1.9999999999999574
1.3399999999999934      0.00565251705133496     0.15277349724370126     0.07444876117700572     -1.9999999999999574
1.3449999999999933      0.006417356813734815    0.15317074104958628     0.0844487611770055      -1.9999999999999574
1.3499999999999932      0.007184307795164102    0.1536179848554713      0.09444876117700529     -1.9999999999999574
1.354999999999993       0.007953619995622802    0.15411522866135635     0.10444876117700508     -1.9999999999999574
1.359999999999993       0.008725543415110976    0.15466247246724135     0.11444876117700487     -1.9999999999999574
1.3649999999999929      0.009500328053628548    0.15525971627312635     0.12444876117700465     -1.9999999999999574
1.3699999999999928      0.010278223911175527    0.15590696007901134     0.13444876117700444     -1.9999999999999574
1.3749999999999927      0.011059480987751946    0.15660420388489638     0.14444876117700423     -1.9999999999999574
1.3799999999999926      0.011844349283357813    0.15735144769078135     0.154448761177004       -1.9999999999999574
1.3849999999999925      0.01263307879799308     0.15814869149666638     0.1644487611770038      -1.9999999999999574
1.3899999999999924      0.013425919531657754    0.15899593530255135     0.1744487611770036      -1.9999999999999574
1.3949999999999922      0.014223121484351925    0.15989317910843637     0.18444876117700337     -1.9999999999999574
1.3999999999999921      0.015024934656075434    0.16084042291432138     0.19444876117700316     -1.9999999999999574
1.404999999999992       0.0158316090468284      0.16183766672020639     0.20444876117700295     -1.9999999999999574
1.409999999999992       0.01664339465661077     0.16288491052609133     0.21444876117700273     -1.9999999999999574
1.4149999999999918      0.017460541485422587    0.16398215433197633     0.22444876117700252     -1.9999999999999574
1.4199999999999917      0.01828329953326388     0.16512939813786132     0.2344487611770023      -1.9999999999999574
1.4249999999999916      0.019111918800134492    0.1663266419437463      0.2444487611770021      -1.9999999999999574
1.4299999999999915      0.019946649286034596    0.16757388574963128     0.2544487611770019      -1.9999999999999574
1.4349999999999914      0.020787740990964115    0.1688711295555163      0.26444876117700167     -1.9999999999999574
1.4399999999999913      0.021635443914923058    0.17021837336140128     0.27444876117700145     -1.9999999999999574
1.4449999999999912      0.02249000805791143     0.17161561716728624     0.28444876117700124     -1.9999999999999574
1.449999999999991       0.023351683419929214    0.1730628609731712      0.29444876117700103     -1.9999999999999574
1.454999999999991       0.024220720000976442    0.1745601047790562      0.3044487611770008      -1.9999999999999574
1.4599999999999909      0.025097367801053067    0.17610734858494115     0.3144487611770006      -1.9999999999999574
1.4649999999999908      0.02598187682015915     0.17770459239082614     0.3244487611770004      -1.9999999999999574
1.4699999999999906      0.026874497058294616    0.17935183619671108     0.3344487611770002      -1.9999999999999574
1.4749999999999905      0.02777547851545953     0.18104908000259606     0.34444876117699996     -1.9999999999999574
1.4799999999999904      0.02868507119165392     0.18279632380848104     0.35444876117699975     -1.9999999999999574
1.4849999999999903      0.029603525086877636    0.18459356761436596     0.36444876117699954     -1.9999999999999574
1.4899999999999902      0.030531090201130845    0.18644081142025093     0.3744487611769993      -1.9999999999999574
1.4949999999999901      0.03146801653441347     0.1883380552261359      0.3844487611769991      -1.9999999999999574
1.49999999999999        0.0324145540867255      0.19028529903202085     0.3944487611769989      -1.9999999999999574
1.50499999999999        0.03337095285806693     0.1922825428379058      0.4044487611769987      -1.9999999999999574
1.5099999999999898      0.03433746284843786     0.19432978664379075     0.41444876117699847     -1.9999999999999574
1.5149999999999897      0.035314334057838154    0.1964270304496757      0.42444876117699826     -1.9999999999999574
1.5199999999999896      0.0363018164862679      0.19857427425556062     0.43444876117699804     -1.9999999999999574
1.5249999999999895      0.037300160133727084    0.2007715180614456      0.44444876117699783     -1.9999999999999574
1.5299999999999894      0.03830961500021565     0.20301876186733053     0.4544487611769976      -1.9999999999999574
1.5349999999999893      0.03933043108573364     0.20531600567321545     0.4644487611769974      -1.9999999999999574
1.5399999999999892      0.040362858390281114    0.20766324947910042     0.4744487611769972      -1.9999999999999574
1.544999999999989       0.04140714691385794     0.21006049328498533     0.484448761176997       -1.9999999999999574
1.549999999999989       0.04246354665646421     0.21250773709087029     0.49444876117699676     -1.9999999999999574
1.5549999999999888      0.04353230761809995     0.21500498089675518     0.5044487611769966      -1.9999999999999574
1.5599999999999887      0.04461367979876507     0.21755222470264013     0.5144487611769963      -1.9999999999999574
1.5649999999999886      0.045707913198459654    0.22014946850852507     0.5244487611769961      -1.9999999999999574
1.5699999999999885      0.04681525781718365     0.22279671231440995     0.5344487611769959      -1.9999999999999574
1.5749999999999884      0.047935963654936964    0.22549395612029488     0.5444487611769957      -1.9999999999999574
1.5799999999999883      0.049070280711719816    0.2282411999261798      0.5544487611769955      -1.9999999999999574
1.5849999999999882      0.050218458987532105    0.23103844373206472     0.5644487611769953      -1.9999999999999574
1.589999999999988       0.051380748482373756    0.23388568753794964     0.5744487611769951      -1.9999999999999574
1.594999999999988       0.052557399196244886    0.23678293134383455     0.5844487611769948      -1.9999999999999574
1.5999999999999879      0.05374866112914542     0.23973017514971945     0.5944487611769946      -1.9999999999999574
1.6049999999999878      0.054954784281075336    0.2427274189556044      0.6044487611769944      -1.9999999999999574
1.6099999999999877      0.056176018652034726    0.2457746627614893      0.6144487611769942      -1.9999999999999574
1.6149999999999876      0.05741261424202354     0.24887190656737418     0.624448761176994       -1.9999999999999574
1.6199999999999875      0.05866482105104173     0.2520191503732591      0.6344487611769938      -1.9999999999999574
1.6249999999999873      0.05993288907908939     0.255216394179144       0.6444487611769936      -1.9999999999999574
1.6299999999999872      0.06121706832616647     0.2584636379850289      0.6544487611769934      -1.9999999999999574
1.6349999999999871      0.06251760879227292     0.2617608817909138      0.6644487611769931      -1.9999999999999574
1.639999999999987       0.06383476047740888     0.2651081255967987      0.6744487611769929      -1.9999999999999574
1.644999999999987       0.06516877338157423     0.26850536940268355     0.6844487611769927      -1.9999999999999574
1.6499999999999868      0.06651989750476894     0.27195261320856845     0.6944487611769925      -1.9999999999999574
1.6549999999999867      0.06788838284699322     0.27544985701445335     0.7044487611769923      -1.9999999999999574
1.6599999999999866      0.06927447940824683     0.27899710082033824     0.7144487611769921      -1.9999999999999574
1.6649999999999865      0.07067843718852984     0.2825943446262231      0.7244487611769919      -1.9999999999999574
1.6699999999999864      0.0721005061878423      0.286241588432108       0.7344487611769916      -1.9999999999999574
1.6749999999999863      0.07354093640618425     0.2899388322379929      0.7444487611769914      -1.9999999999999574
1.6799999999999862      0.0749999778435555      0.29368607604387775     0.7544487611769912      -1.9999999999999574
1.684999999999986       0.07647788049995624     0.2974833198497626      0.764448761176991       -1.9999999999999574
1.689999999999986       0.0779748943753864      0.3013305636556475      0.7744487611769908      -1.9999999999999574
1.6949999999999859      0.07949126946984597     0.3052278074615324      0.7844487611769906      -1.9999999999999574
1.6999999999999857      0.08102725578333497     0.30917505126741723     0.7944487611769904      -1.9999999999999574
1.7049999999999856      0.08258310331585345     0.31317229507330213     0.8044487611769902      -1.9999999999999574
1.7099999999999855      0.08415906206740126     0.31721953887918697     0.8144487611769899      -1.9999999999999574
1.7149999999999854      0.08575538203797856     0.32131678268507186     0.8244487611769897      -1.9999999999999574
1.7199999999999853      0.08737231322758532     0.3254640264909567      0.8344487611769895      -1.9999999999999574
1.7249999999999852      0.08901010563622136     0.32966127029684156     0.8444487611769893      -1.9999999999999574
1.729999999999985       0.09066900926388699     0.3339085141027264      0.8544487611769891      -1.9999999999999574
1.734999999999985       0.09234927411058191     0.3382057579086113      0.8644487611769889      -1.9999999999999574
1.739999999999985       0.09405115017630633     0.3425530017144961      0.8744487611769887      -1.9999999999999574
1.7449999999999848      0.09577488746106011     0.34695024552038095     0.8844487611769885      -1.9999999999999574
1.7499999999999847      0.09752073596484345     0.3513974893262658      0.8944487611769882      -1.9999999999999574
1.7549999999999846      0.099288945687656       0.35589473313215064     0.904448761176988       -1.9999999999999574
1.7599999999999845      0.10107976662949814     0.3604419769380355      0.9144487611769878      -1.9999999999999574
1.7649999999999844      0.10289344879036971     0.36503922074392037     0.9244487611769876      -1.9999999999999574
1.7699999999999843      0.1047302421702706      0.36968646454980514     0.9344487611769874      -1.9999999999999574
1.7749999999999841      0.10659039676920101     0.37438370835569        0.9444487611769872      -1.9999999999999574
1.779999999999984       0.1084741625871608      0.37913095216157483     0.954448761176987       -1.9999999999999574
1.784999999999984       0.11038178962414996     0.38392819596745964     0.9644487611769867      -1.9999999999999574
1.7899999999999838      0.11231352788016863     0.3887754397733445      0.9744487611769865      -1.9999999999999574
1.7949999999999837      0.11426962735521673     0.39367268357922935     0.9844487611769863      -1.9999999999999574
1.7999999999999836      0.11625033804929413     0.39861992738511415     0.9944487611769861      -1.9999999999999574
1.8049999999999835      0.11825590996240104     0.403617171190999       1.004448761176986       -1.9999999999999574
1.8099999999999834      0.12028659309453743     0.4086644149968838      1.0144487611769857      -1.9999999999999574
1.8149999999999833      0.12234263744570312     0.4137616588027686      1.0244487611769855      -1.9999999999999574
1.8199999999999832      0.12442429301589836     0.41890890260865343     1.0344487611769853      -1.9999999999999574
1.824999999999983       0.12653180980512296     0.42410614641453825     1.044448761176985       -1.9999999999999574
1.829999999999983       0.12866543781337691     0.42935339022042307     1.0544487611769848      -1.9999999999999574
1.8349999999999829      0.13082542704066036     0.4346506340263079      1.0644487611769846      -1.9999999999999574
1.8399999999999828      0.13301202748697327     0.4399978778321927      1.0744487611769844      -1.9999999999999574
1.8449999999999827      0.13522548915231553     0.4453951216380775      1.0844487611769842      -1.9999999999999574
1.8499999999999825      0.13746606203668726     0.4508423654439623      1.094448761176984       -1.9999999999999574
1.8549999999999824      0.13973399614008847     0.45633960924984707     1.1044487611769838      -1.9999999999999574
1.8599999999999823      0.14202954146251895     0.4618868530557319      1.1144487611769835      -1.9999999999999574
1.8649999999999822      0.14435294800397896     0.4674840968616167      1.1244487611769833      -1.9999999999999574
1.8699999999999821      0.14670446576446838     0.4731313406675015      1.1344487611769831      -1.9999999999999574
1.874999999999982       0.14908434474398718     0.4788285844733863      1.144448761176983       -1.9999999999999574
1.879999999999982       0.15149283494253546     0.4845758282792711      1.1544487611769827      -1.9999999999999574
1.8849999999999818      0.15393018636011319     0.49037307208515585     1.1644487611769825      -1.9999999999999574
1.8899999999999817      0.15639664899672023     0.49622031589104065     1.1744487611769823      -1.9999999999999574
1.8949999999999816      0.1588924728523568      0.5021175596969254      1.184448761176982       -1.9999999999999574
1.8999999999999815      0.16141790792702276     0.5080648035028102      1.1944487611769818      -1.9999999999999574
1.9049999999999814      0.1639732042207181      0.514062047308695       1.2044487611769816      -1.9999999999999574
1.9099999999999813      0.16655861173344294     0.5201092911145798      1.2144487611769814      -1.9999999999999574
1.9149999999999812      0.16917438046519712     0.5262065349204645      1.2244487611769812      -1.9999999999999574
1.919999999999981       0.17182076041598082     0.5323537787263494      1.234448761176981       -1.9999999999999574
1.924999999999981       0.17449800158579387     0.5385510225322341      1.2444487611769808      -1.9999999999999574
1.9299999999999808      0.17720635397463635     0.5447982663381189      1.2544487611769806      -1.9999999999999574
1.9349999999999807      0.1799460675825082      0.5510955101440036      1.2644487611769804      -1.9999999999999574
1.9399999999999806      0.1827173924094096      0.5574427539498884      1.2744487611769801      -1.9999999999999574
1.9449999999999805      0.18552057845534037     0.5638399977557732      1.28444876117698        -1.9999999999999574
1.9499999999999804      0.1883558757203005      0.5702872415616579      1.2944487611769797      -1.9999999999999574
1.9549999999999803      0.1912235338139736      0.576783085665859       1.3011024776460016      -1.3307432938043817
1.9599999999999802      0.19412367135660674     0.5832635980540889      1.2911024776460018      1.9999999999999574
1.96499999999998        0.19705608646118103     0.5896941104423187      1.281102477646002       1.9999999999999574
1.96999999999998        0.20002052912769647     0.5960746228305486      1.2711024776460023      1.9999999999999574
1.9749999999999799      0.20301674935615308     0.6024051352187785      1.2611024776460025      1.9999999999999574
1.9799999999999798      0.2060444971465508      0.6086856476070084      1.2511024776460027      1.9999999999999574
1.9849999999999797      0.2091035224988897      0.6149161599952382      1.241102477646003       1.9999999999999574
1.9899999999999796      0.21219357541316972     0.6210966723834681      1.2311024776460031      1.9999999999999574
1.9949999999999795      0.2153144058893909      0.627227184771698       1.2211024776460033      1.9999999999999574
1.9999999999999793      0.21846576392755324     0.6333076971599279      1.2111024776460035      1.9999999999999574
2.0049999999999795      0.22164739952765686     0.639338209548158       1.2011024776460033      2.000000000000046
2.0099999999999794      0.2248590626897015      0.645318721936388       1.1911024776460035      1.9999999999999574
2.0149999999999793      0.22810050341368726     0.6512492343246178      1.1811024776460037      1.9999999999999574
2.019999999999979       0.2313714716996142      0.6571297467128477      1.171102477646004       1.9999999999999574
2.024999999999979       0.23467171754748226     0.6629602591010776      1.1611024776460042      1.9999999999999574
2.029999999999979       0.2380009909572915      0.6687407714893076      1.1511024776460044      1.9999999999999574
2.034999999999979       0.24135904192904187     0.6744712838775374      1.1411024776460046      1.9999999999999574
2.0399999999999787      0.2447456204627334      0.6801517962657673      1.1311024776460048      1.9999999999999574
2.0449999999999786      0.24816047655836607     0.6857823086539973      1.121102477646005       1.9999999999999574
2.0499999999999785      0.2516033602159399      0.6913628210422271      1.1111024776460052      1.9999999999999574
2.0549999999999784      0.2550740214354549      0.696893333430457       1.1011024776460054      1.9999999999999574
2.0599999999999783      0.25857221021691096     0.702373845818687       1.0911024776460057      1.9999999999999574
2.064999999999978       0.26209767656030825     0.7078043582069169      1.0811024776460059      1.9999999999999574
2.069999999999978       0.26565017046564665     0.7131848705951468      1.071102477646006       1.9999999999999574
2.074999999999978       0.2692294419329262      0.7185153829833767      1.0611024776460063      1.9999999999999574
2.079999999999978       0.27283524096214695     0.7237958953716066      1.0511024776460065      1.9999999999999574
2.0849999999999778      0.2764673175533088      0.7290264077598365      1.0411024776460067      1.9999999999999574
2.0899999999999777      0.2801254217064118      0.7342069201480664      1.031102477646007       1.9999999999999574
2.0949999999999775      0.28380930342145594     0.7393374325362964      1.0211024776460071      1.9999999999999574
2.0999999999999774      0.2875187126984413      0.7444179449245263      1.0111024776460074      1.9999999999999574
2.1049999999999773      0.29125339953736773     0.7494484573127562      1.0011024776460076      1.9999999999999574
2.1099999999999772      0.29501311393823537     0.7544289697009862      0.9911024776460078      1.9999999999999574
2.114999999999977       0.2987976059010441      0.7593594820892161      0.981102477646008       1.9999999999999574
2.119999999999977       0.30260662542579403     0.7642399944774461      0.9711024776460082      1.9999999999999574
2.124999999999977       0.3064399225124851      0.769070506865676       0.9611024776460084      1.9999999999999574
2.129999999999977       0.3102972471611173      0.7738510192539059      0.9511024776460086      1.9999999999999574
2.1349999999999767      0.31417834937169065     0.7785815316421358      0.9411024776460089      1.9999999999999574
2.1399999999999766      0.31808297914420514     0.7832620440303658      0.9311024776460091      1.9999999999999574
2.1449999999999765      0.32201088647866083     0.7878925564185958      0.9211024776460093      1.9999999999999574
2.1499999999999764      0.3259618213750576      0.7924730688068258      0.9111024776460095      1.9999999999999574
2.1549999999999763      0.3299355338333956      0.7970035811950557      0.9011024776460097      1.9999999999999574
2.159999999999976       0.3339317738536747      0.8014840935832857      0.8911024776460099      1.9999999999999574
2.164999999999976       0.33795029143589495     0.8059146059715155      0.8811024776460101      1.9999999999999574
2.169999999999976       0.3419908365800563      0.8102951183597455      0.8711024776460103      1.9999999999999574
2.174999999999976       0.3460531592861589      0.8146256307479754      0.8611024776460106      1.9999999999999574
2.1799999999999757      0.35013700955420257     0.8189061431362055      0.8511024776460108      1.9999999999999574
2.1849999999999756      0.3542421373841874      0.8231366555244354      0.841102477646011       1.9999999999999574
2.1899999999999755      0.3583682927761134      0.8273171679126654      0.8311024776460112      1.9999999999999574
2.1949999999999754      0.3625152257299805      0.8314476803008953      0.8211024776460114      1.9999999999999574
2.1999999999999753      0.3666826862457888      0.8355281926891254      0.8111024776460116      1.9999999999999574
2.204999999999975       0.3708704243235383      0.8395587050773553      0.8011024776460118      1.9999999999999574
2.209999999999975       0.37507818996322884     0.8435392174655852      0.791102477646012       1.9999999999999574
2.214999999999975       0.3793057331648606      0.8474697298538152      0.7811024776460123      1.9999999999999574
2.219999999999975       0.3835528039284335      0.8513502422420453      0.7711024776460125      1.9999999999999574
2.2249999999999748      0.3878191522539476      0.8551807546302752      0.7611024776460127      1.9999999999999574
2.2299999999999747      0.39210452814140273     0.8589612670185052      0.7511024776460129      1.9999999999999574
2.2349999999999746      0.3964086815907991      0.8626917794067352      0.7411024776460131      1.9999999999999574
2.2399999999999745      0.4007313626021366      0.8663722917949652      0.7311024776460133      1.9999999999999574
2.2449999999999743      0.40507232117541525     0.8700028041831951      0.7211024776460135      1.9999999999999574
2.2499999999999742      0.409431307310635       0.8735833165714251      0.7111024776460138      1.9999999999999574
2.254999999999974       0.41380807100779593     0.8771138289596552      0.701102477646014       1.9999999999999574
2.259999999999974       0.41820236226689805     0.8805943413478852      0.6911024776460142      1.9999999999999574
2.264999999999974       0.4226139310879413      0.8840248537361151      0.6811024776460144      1.9999999999999574
2.269999999999974       0.4270425274709257      0.8874053661243451      0.6711024776460146      1.9999999999999574
2.2749999999999737      0.43148790141585125     0.8907358785125752      0.6611024776460148      1.9999999999999574
2.2799999999999736      0.4359498029227179      0.8940163909008052      0.651102477646015       1.9999999999999574
2.2849999999999735      0.4404279819915258      0.8972469032890351      0.6411024776460152      1.9999999999999574
2.2899999999999734      0.44492218862227473     0.9004274156772651      0.6311024776460155      1.9999999999999574
2.2949999999999733      0.4494321728149649      0.9035579280654952      0.6211024776460157      1.9999999999999574
2.299999999999973       0.4539576845695961      0.9066384404537251      0.6111024776460159      1.9999999999999574
2.304999999999973       0.4584984738861686      0.9096689528419553      0.6011024776460161      1.9999999999999574
2.309999999999973       0.4630542907646822      0.9126494652301852      0.5911024776460163      1.9999999999999574
2.314999999999973       0.4676248852051369      0.9155799776184153      0.5811024776460165      1.9999999999999574
2.3199999999999728      0.4722100072075328      0.9184604900066453      0.5711024776460167      1.9999999999999574
2.3249999999999726      0.47680940677186984     0.9212910023948753      0.561102477646017       1.9999999999999574
2.3299999999999725      0.48142283389814805     0.9240715147831053      0.5511024776460172      1.9999999999999574
2.3349999999999724      0.48605003858636736     0.9268020271713353      0.5411024776460174      1.9999999999999574
2.3399999999999723      0.49069077083652785     0.9294825395595654      0.5311024776460176      1.9999999999999574
2.344999999999972       0.4953447806486295      0.9321130519477954      0.5211024776460178      1.9999999999999574
2.349999999999972       0.5000118180226722      0.9346935643360255      0.511102477646018       1.9999999999999574
2.354999999999972       0.5046916329586562      0.9372240767242555      0.5011024776460182      1.9999999999999574
2.359999999999972       0.5093839754565813      0.9397045891124856      0.49110247764601844     1.9999999999999574
2.364999999999972       0.5140885955164476      0.9421351015007156      0.48110247764601866     1.9999999999999574
2.3699999999999717      0.5188052431382548      0.9445156138889457      0.47110247764601887     1.9999999999999574
2.3749999999999716      0.5235336683220034      0.9468461262771757      0.4611024776460191      1.9999999999999574
2.3799999999999715      0.5282736210676932      0.9491266386654057      0.4511024776460193      1.9999999999999574
2.3849999999999714      0.533024851375324       0.9513571510536357      0.4411024776460195      1.9999999999999574
2.3899999999999713      0.5377871092448959      0.9535376634418657      0.4311024776460197      1.9999999999999574
2.394999999999971       0.5425601446764091      0.9556681758300958      0.42110247764601993     1.9999999999999574
2.399999999999971       0.5473437076698633      0.9577486882183259      0.41110247764602015     1.9999999999999574
2.404999999999971       0.5521375482252588      0.959779200606556       0.40110247764602036     1.9999999999999574
2.409999999999971       0.5569414163425954      0.961759712994786       0.3911024776460206      1.9999999999999574
2.4149999999999707      0.5617550620218732      0.9636902253830161      0.3811024776460208      1.9999999999999574
2.4199999999999706      0.566578235263092       0.9655707377712461      0.371102477646021       1.9999999999999574
2.4249999999999705      0.571410686066252       0.9674012501594762      0.3611024776460212      1.9999999999999574
2.4299999999999704      0.5762521644313532      0.9691817625477063      0.3511024776460214      1.9999999999999574
2.4349999999999703      0.5811024203583957      0.9709122749359363      0.34110247764602164     1.9999999999999574
2.43999999999997        0.585961203847379       0.9725927873241664      0.33110247764602185     1.9999999999999574
2.44499999999997        0.5908282648983036      0.9742232997123965      0.32110247764602207     1.9999999999999574
2.44999999999997        0.5957033535111695      0.9758038121006265      0.3111024776460223      1.9999999999999574
2.45499999999997        0.6005862196859765      0.9773343244888566      0.3011024776460225      1.9999999999999574
2.4599999999999698      0.6054766134227245      0.9788148368770867      0.2911024776460227      1.9999999999999574
2.4649999999999697      0.6103742847214138      0.9802453492653168      0.2811024776460229      1.9999999999999574
2.4699999999999696      0.6152789835820442      0.9816258616535469      0.27110247764602313     1.9999999999999574
2.4749999999999694      0.6201904600046156      0.982956374041777       0.26110247764602335     1.9999999999999574
2.4799999999999693      0.6251084639891284      0.9842368864300071      0.25110247764602356     1.9999999999999574
2.4849999999999692      0.6300327455355822      0.9854673988182372      0.24110247764602377     1.9999999999999574
2.489999999999969       0.6349630546439772      0.9866479112064672      0.23110247764602398     1.9999999999999574
2.494999999999969       0.6398991413143134      0.9877784235946974      0.2211024776460242      1.9999999999999574
2.499999999999969       0.6448407555465907      0.9888589359829274      0.2111024776460244      1.9999999999999574
2.504999999999969       0.6497876473408091      0.9898894483711576      0.20110247764602462     1.9999999999999574
2.5099999999999687      0.6547395666969686      0.9908699607593876      0.19110247764602484     1.9999999999999574
2.5149999999999686      0.6596962636150694      0.9918004731476178      0.18110247764602505     1.9999999999999574
2.5199999999999685      0.6646574880951113      0.9926809855358478      0.17110247764602526     1.9999999999999574
2.5249999999999684      0.6696229901370944      0.993511497924078       0.16110247764602548     1.9999999999999574
2.5299999999999683      0.6745925197410185      0.9942920103123081      0.1511024776460257      1.9999999999999574
2.534999999999968       0.6795658269068838      0.9950225227005383      0.1411024776460259      1.9999999999999574
2.539999999999968       0.6845426616346904      0.9957030350887683      0.13110247764602612     1.9999999999999574
2.544999999999968       0.689522773924438       0.9963335474769984      0.12110247764602633     1.9999999999999574
2.549999999999968       0.6945059137761267      0.9969140598652286      0.11110247764602654     1.9999999999999574
2.5549999999999677      0.6994918311897567      0.9974445722534586      0.10110247764602676     1.9999999999999574
2.5599999999999676      0.7044802761653279      0.9979250846416888      0.09110247764602697     1.9999999999999574
2.5649999999999675      0.70947099870284        0.9983555970299189      0.08110247764602718     1.9999999999999574
2.5699999999999674      0.7144637488022936      0.998736109418149       0.0711024776460274      1.9999999999999574
2.5749999999999673      0.7194582764636881      0.9990666218063792      0.06110247764602761     1.9999999999999574
2.579999999999967       0.7244543316870238      0.9993471341946093      0.05110247764602782     1.9999999999999574
2.584999999999967       0.7294516644723006      0.9995776465828394      0.041102477646028035    1.9999999999999574
2.589999999999967       0.7344500248195187      0.9997581589710696      0.031102477646028248    1.9999999999999574
2.594999999999967       0.7394491627286777      0.9998886713592997      0.02110247764602846     1.9999999999999574
2.599999999999967       0.7444488281997781      0.9999691837475299      0.011102477646028674    1.9999999999999574
2.6049999999999667      0.7494487711769856      1.0     0.0     2.220495529205735

==> calculation-duration.txt <==
dof mean    mean-err    worst   worst-err
1       1.57284 0.0213595       55.8624 18.2255
2       4.69536 0.190223        88.8793 34.754
3       7.63966 0.220617        70.3289 15.6622
4       10.7363 0.443521        121.701 34.7363
5       13.7724 0.378199        130.756 27.3463
6       16.8143 0.259238        102.729 33.8437
7       19.7275 0.115086        122.664 23.20262
8       23.2336 0.501459        135.954 14.3844
9       26.4637 0.700453        157.852 29.5129
10      29.6914 0.894808        177.92  38.6842
11      32.5926 0.577807        163.951 32.0969
12      35.8922 0.601365        192.085 44.4602
13      38.5451 0.233928        170.917 38.6503
14      42.133  0.938663        195.243 42.39

==> front-profile.txt <==
t       p       v       a       j
0.0     -1.0    0.25    0.0     0.0
0.005   -0.998749975    0.250015        0.006   -1.2
0.01    -0.9974998      0.25006 0.012   -1.2
0.015   -0.996249325    0.250135        0.018   -1.1999999999999997
0.02    -0.9949984      0.25024 0.024   -1.2000000000000004
0.025   -0.993746875    0.250375        0.03    -1.1999999999999997
0.030000000000000002    -0.9924946      0.25054 0.036000000000000004    -1.200000000000001
0.035   -0.991241425    0.250735        0.042   -1.1999999999999997
0.04    -0.9899872      0.25096 0.048   -1.1999999999999997
0.045   -0.988731775    0.251215        0.054   -1.1999999999999997
0.049999999999999996    -0.987475       0.2515  0.05999999999999999     -1.1999999999999982
0.05499999999999999     -0.986216725    0.251815        0.06599999999999999     -1.1999999999999997
0.05999999999999999     -0.9849568      0.25216 0.07199999999999998     -1.1999999999999982
0.06499999999999999     -0.983695075    0.252535        0.07799999999999999     -1.200000000000001
0.06999999999999999     -0.9824314      0.25294 0.08399999999999999     -1.200000000000001
0.075   -0.981165625    0.253375        0.09    -1.200000000000001
0.08    -0.9798976      0.25384 0.096   -1.200000000000001
0.085   -0.978627175    0.254335        0.10200000000000001     -1.200000000000001
0.09000000000000001     -0.9773542      0.25486 0.10800000000000001     -1.200000000000001
0.09500000000000001     -0.976078525    0.255415        0.11400000000000002     -1.200000000000001
0.10000000000000002     -0.9748 0.256   0.12000000000000002     -1.200000000000001
0.10500000000000002     -0.973518475    0.256615        0.12600000000000003     -1.200000000000001
0.11000000000000003     -0.9722338      0.25726 0.13200000000000003     -1.200000000000001
0.11500000000000003     -0.970945825    0.257935        0.13800000000000004     -1.200000000000001
0.12000000000000004     -0.9696544      0.25864 0.14400000000000004     -1.200000000000001
0.12500000000000003     -0.968359375    0.259375        0.15000000000000002     -1.1999999999999955
0.13000000000000003     -0.9670605999999999     0.26014 0.15600000000000003     -1.200000000000001
0.13500000000000004     -0.965757925    0.26093500000000003     0.16200000000000003     -1.200000000000001
0.14000000000000004     -0.9644512      0.26176 0.16800000000000004     -1.200000000000001
0.14500000000000005     -0.963140275    0.262615        0.17400000000000004     -1.200000000000001
0.15000000000000005     -0.9618249999999999     0.2635  0.18000000000000005     -1.200000000000001
0.15500000000000005     -0.960505225    0.264415        0.18600000000000005     -1.200000000000001
0.16000000000000006     -0.9591808      0.26536 0.19200000000000006     -1.200000000000001
0.16500000000000006     -0.957851575    0.266335        0.19800000000000006     -1.200000000000001
0.17000000000000007     -0.9565174      0.26734 0.20400000000000007     -1.200000000000001
0.17500000000000007     -0.955178125    0.26837500000000003     0.21000000000000008     -1.200000000000001
0.18000000000000008     -0.9538336      0.26944 0.21600000000000008     -1.200000000000001
0.18500000000000008     -0.952483675    0.270535        0.2220000000000001      -1.200000000000001
0.19000000000000009     -0.9511282      0.27166 0.2280000000000001      -1.200000000000001
0.1950000000000001      -0.949767025    0.27281500000000003     0.2340000000000001      -1.200000000000001
0.2000000000000001      -0.9484 0.274   0.2400000000000001      -1.200000000000001
0.2050000000000001      -0.947026975    0.27521500000000004     0.2460000000000001      -1.200000000000001
0.2100000000000001      -0.9456477999999999     0.27646000000000004     0.2520000000000001      -1.200000000000001
0.2150000000000001      -0.944262325    0.277735        0.2580000000000001      -1.200000000000001
0.2200000000000001      -0.9428704      0.27904 0.2640000000000001      -1.200000000000001
0.22500000000000012     -0.941471875    0.28037500000000004     0.27000000000000013     -1.200000000000001
0.23000000000000012     -0.9400666      0.28174000000000005     0.27600000000000013     -1.200000000000001
0.23500000000000013     -0.938654425    0.283135        0.28200000000000014     -1.200000000000001
0.24000000000000013     -0.9372351999999999     0.28456000000000004     0.28800000000000014     -1.200000000000001
0.24500000000000013     -0.9358087749999999     0.286015        0.29400000000000015     -1.200000000000001
0.2500000000000001      -0.934375       0.28750000000000003     0.3000000000000001      -1.19999999999999
0.2550000000000001      -0.9329337249999999     0.289015        0.3060000000000001      -1.200000000000001
0.2600000000000001      -0.9314848      0.29056000000000004     0.3120000000000001      -1.200000000000001
0.2650000000000001      -0.930028075    0.29213500000000003     0.3180000000000001      -1.200000000000001
0.27000000000000013     -0.9285633999999999     0.29374000000000006     0.3240000000000001      -1.200000000000001
0.27500000000000013     -0.927090625    0.29537500000000005     0.3300000000000001      -1.200000000000001
0.28000000000000014     -0.9256095999999999     0.29704 0.33600000000000013     -1.200000000000001
0.28500000000000014     -0.924120175    0.29873500000000003     0.34200000000000014     -1.200000000000001
0.29000000000000015     -0.9226222      0.30046000000000006     0.34800000000000014     -1.200000000000001
0.29500000000000015     -0.9211155249999999     0.30221500000000007     0.35400000000000015     -1.200000000000001
0.30000000000000016     -0.9196 0.30400000000000005     0.36000000000000015     -1.200000000000001
0.30500000000000016     -0.918075475    0.30581500000000006     0.36600000000000016     -1.200000000000001
0.31000000000000016     -0.9165418      0.30766000000000004     0.37200000000000016     -1.200000000000001
0.31500000000000017     -0.914998825    0.30953500000000006     0.37800000000000017     -1.200000000000001
0.3200000000000002      -0.9134464      0.31144000000000005     0.3840000000000002      -1.200000000000001
0.3250000000000002      -0.911884375    0.31337500000000007     0.3900000000000002      -1.200000000000001
0.3300000000000002      -0.9103125999999999     0.31534000000000006     0.3960000000000002      -1.200000000000001
0.3350000000000002      -0.908730925    0.3173350000000001      0.4020000000000002      -1.200000000000001
0.3400000000000002      -0.9071391999999999     0.3193600000000001      0.4080000000000002      -1.200000000000001
0.3450000000000002      -0.9055372749999999     0.32141500000000006     0.4140000000000002      -1.200000000000001
0.3500000000000002      -0.903925       0.32350000000000007     0.4200000000000002      -1.200000000000001
0.3550000000000002      -0.9023022249999999     0.3256150000000001      0.4260000000000002      -1.200000000000001
0.3600000000000002      -0.9006687999999999     0.32776000000000005     0.4320000000000002      -1.200000000000001
0.3650000000000002      -0.8990245749999999     0.3299350000000001      0.4380000000000002      -1.200000000000001
0.3700000000000002      -0.8973693999999999     0.3321400000000001      0.44400000000000023     -1.200000000000001
0.3750000000000002      -0.8957031249999999     0.3343750000000001      0.45000000000000023     -1.200000000000001
0.3800000000000002      -0.8940256      0.3366400000000001      0.45600000000000024     -1.200000000000001
0.38500000000000023     -0.8923366749999999     0.3389350000000001      0.46200000000000024     -1.200000000000001
0.39000000000000024     -0.8906361999999999     0.3412600000000001      0.46800000000000025     -1.200000000000001
0.39500000000000024     -0.8889240249999999     0.3436150000000001      0.47400000000000025     -1.200000000000001
0.40000000000000024     -0.8871999999999999     0.3460000000000001      0.48000000000000026     -1.200000000000001
0.40500000000000025     -0.885463975    0.34841500000000014     0.48600000000000027     -1.200000000000001
0.41000000000000025     -0.8837157999999999     0.3508600000000001      0.49200000000000027     -1.200000000000001
0.41500000000000026     -0.8819553249999998     0.3533350000000001      0.4980000000000003      -1.200000000000001
0.42000000000000026     -0.8801824074074073     0.35583333333333345     0.5     -0.39999999999994484
0.42500000000000027     -0.8783969907407406     0.3583333333333335      0.5     0.0
0.43000000000000027     -0.8765990740740739     0.36083333333333345     0.5     0.0
0.4350000000000003      -0.8747886574074073     0.3633333333333335      0.5     0.0
0.4400000000000003      -0.8729657407407406     0.36583333333333345     0.5     0.0
0.4450000000000003      -0.871130324074074      0.3683333333333335      0.5     0.0
0.4500000000000003      -0.8692824074074073     0.37083333333333346     0.5     0.0
0.4550000000000003      -0.8674219907407406     0.3733333333333335      0.5     0.0
0.4600000000000003      -0.8655490740740739     0.37583333333333346     0.5     0.0
0.4650000000000003      -0.8636636574074072     0.3783333333333335      0.5     0.0
0.4700000000000003      -0.8617657407407406     0.38083333333333347     0.5     0.0
0.4750000000000003      -0.859855324074074      0.3833333333333335      0.5     0.0
0.4800000000000003      -0.8579324074074073     0.3858333333333335      0.5     0.0
0.4850000000000003      -0.8559969907407405     0.38833333333333353     0.5     0.0
0.4900000000000003      -0.8540490740740739     0.3908333333333335      0.5     0.0
0.49500000000000033     -0.8520886574074072     0.39333333333333353     0.5     0.0
0.5000000000000003      -0.8501157407407406     0.3958333333333335      0.5     0.0
0.5050000000000003      -0.8481303240740738     0.39833333333333354     0.5     0.0
0.5100000000000003      -0.8461324074074072     0.4008333333333335      0.5     0.0
0.5150000000000003      -0.8441219907407406     0.40333333333333354     0.5     0.0
0.5200000000000004      -0.8420990740740739     0.4058333333333335      0.5     0.0
0.5250000000000004      -0.8400636574074072     0.40833333333333355     0.5     0.0
0.5300000000000004      -0.8380157407407406     0.4108333333333335      0.5     0.0
0.5350000000000004      -0.8359553240740739     0.41333333333333355     0.5     0.0
0.5400000000000004      -0.8338824074074073     0.4158333333333335      0.5     0.0
0.5450000000000004      -0.8317969907407405     0.41833333333333356     0.5     0.0
0.5500000000000004      -0.8296990740740738     0.4208333333333335      0.5     0.0
0.5550000000000004      -0.8275886574074072     0.42333333333333356     0.5     0.0
0.5600000000000004      -0.8254657407407405     0.4258333333333335      0.5     0.0
0.5650000000000004      -0.8233303240740739     0.42833333333333357     0.5     0.0
0.5700000000000004      -0.8211824074074072     0.4308333333333335      0.5     0.0
0.5750000000000004      -0.8190219907407406     0.43333333333333357     0.5     0.0
0.5800000000000004      -0.8168490740740739     0.4358333333333335      0.5     0.0
0.5850000000000004      -0.8146636574074072     0.4383333333333336      0.5     0.0
0.5900000000000004      -0.8124657407407405     0.4408333333333335      0.5     0.0
0.5950000000000004      -0.8102553240740739     0.4433333333333336      0.5     0.0
0.6000000000000004      -0.8080324074074072     0.4458333333333335      0.5     0.0
0.6050000000000004      -0.8057969907407405     0.4483333333333336      0.5     0.0
0.6100000000000004      -0.8035490740740738     0.45083333333333353     0.5     0.0
0.6150000000000004      -0.8012886574074072     0.4533333333333336      0.5     0.0
0.6200000000000004      -0.7990157407407406     0.45583333333333353     0.5     0.0
0.6250000000000004      -0.7967303240740738     0.4583333333333336      0.5     0.0
0.6300000000000004      -0.7944324074074072     0.46083333333333354     0.5     0.0
0.6350000000000005      -0.7921219907407405     0.4633333333333336      0.5     0.0
0.6400000000000005      -0.7897990740740738     0.46583333333333354     0.5     0.0
0.6450000000000005      -0.7874636574074072     0.4683333333333336      0.5     0.0
0.6500000000000005      -0.7851157407407405     0.47083333333333355     0.5     0.0
0.6550000000000005      -0.7827553240740738     0.4733333333333336      0.5     0.0
0.6600000000000005      -0.7803824074074072     0.47583333333333355     0.5     0.0
0.6650000000000005      -0.7779969907407405     0.4783333333333336      0.5     0.0
0.6700000000000005      -0.7755990740740738     0.48083333333333356     0.5     0.0
0.6750000000000005      -0.7731886574074072     0.4833333333333336      0.5     0.0
0.6800000000000005      -0.7707657407407404     0.48583333333333356     0.5     0.0
0.6850000000000005      -0.7683303240740738     0.4883333333333336      0.5     0.0
0.6900000000000005      -0.7658824074074071     0.49083333333333357     0.5     0.0
0.6950000000000005      -0.7634219907407405     0.4933333333333336      0.5     0.0
0.7000000000000005      -0.7609490740740738     0.49583333333333357     0.5     0.0
0.7050000000000005      -0.7584636574074071     0.49833333333333363     0.5     0.0
0.7100000000000005      -0.7559657407407404     0.5008333333333336      0.5     0.0
0.7150000000000005      -0.7534553240740738     0.5033333333333336      0.5     0.0
0.7200000000000005      -0.7509324074074071     0.5058333333333336      0.5     0.0
0.7250000000000005      -0.7483969907407404     0.5083333333333336      0.5     0.0
0.7300000000000005      -0.7458490740740737     0.5108333333333336      0.5     0.0
0.7350000000000005      -0.7432886574074071     0.5133333333333336      0.5     0.0
0.7400000000000005      -0.7407157407407404     0.5158333333333336      0.5     0.0
0.7450000000000006      -0.7381303240740738     0.5183333333333336      0.5     0.0
0.7500000000000006      -0.7355324074074071     0.5208333333333336      0.5     0.0
0.7550000000000006      -0.7329219907407404     0.5233333333333337      0.5     0.0
0.7600000000000006      -0.7302990740740738     0.5258333333333336      0.5     0.0
0.7650000000000006      -0.7276636574074071     0.5283333333333337      0.5     0.0
0.7700000000000006      -0.7250157407407404     0.5308333333333336      0.5     0.0
0.7750000000000006      -0.7223553240740738     0.5333333333333337      0.5     0.0
0.7800000000000006      -0.7196824074074071     0.5358333333333336      0.5     0.0
0.7850000000000006      -0.7169969907407404     0.5383333333333337      0.5     0.0
0.7900000000000006      -0.7142990740740737     0.5408333333333336      0.5     0.0
0.7950000000000006      -0.7115886574074071     0.5433333333333337      0.5     0.0
0.8000000000000006      -0.7088657407407404     0.5458333333333336      0.5     0.0
0.8050000000000006      -0.7061303240740737     0.5483333333333337      0.5     0.0
0.8100000000000006      -0.7033824074074071     0.5508333333333336      0.5     0.0
0.8150000000000006      -0.7006219907407404     0.5533333333333337      0.5     0.0
0.8200000000000006      -0.6978490740740737     0.5558333333333336      0.5     0.0
0.8250000000000006      -0.695063657407407      0.5583333333333337      0.5     0.0
0.8300000000000006      -0.6922657407407403     0.5608333333333336      0.5     0.0
0.8350000000000006      -0.6894553240740737     0.5633333333333337      0.5     0.0
0.8400000000000006      -0.686632407407407      0.5658333333333336      0.5     0.0
0.8450000000000006      -0.6837969907407404     0.5683333333333337      0.5     0.0
0.8500000000000006      -0.6809490740740737     0.5708333333333336      0.5     0.0
0.8550000000000006      -0.678088657407407      0.5733333333333337      0.5     0.0
0.8600000000000007      -0.6752157407407403     0.5758333333333336      0.5     0.0
0.8650000000000007      -0.6723303240740737     0.5783333333333337      0.5     0.0
0.8700000000000007      -0.669432407407407      0.5808333333333336      0.5     0.0
0.8750000000000007      -0.6665219907407403     0.5833333333333337      0.5     0.0
0.8800000000000007      -0.6635990740740736     0.5858333333333337      0.5     0.0
0.8850000000000007      -0.660663657407407      0.5883333333333337      0.5     0.0
0.8900000000000007      -0.6577157407407404     0.5908333333333337      0.5     0.0
0.8950000000000007      -0.6547553240740737     0.5933333333333337      0.5     0.0
0.9000000000000007      -0.651782407407407      0.5958333333333337      0.49999999999999906     1.887379141862766e-13
0.9050000000000007      -0.6487970157407403     0.5983183333333337      0.49399999999999905     1.200000000000001
0.9100000000000007      -0.6457992740740737     0.6007733333333337      0.48799999999999905     1.200000000000001
0.9150000000000007      -0.642789332407407      0.6031983333333337      0.48199999999999904     1.200000000000001
0.9200000000000007      -0.6397673407407403     0.6055933333333336      0.47599999999999903     1.200000000000001
0.9250000000000007      -0.6367334490740736     0.6079583333333337      0.46999999999999903     1.200000000000001
0.9300000000000007      -0.6336878074074069     0.6102933333333337      0.463999999999999       1.200000000000001
0.9350000000000007      -0.6306305657407403     0.6125983333333337      0.457999999999999       1.200000000000001
0.9400000000000007      -0.6275618740740736     0.6148733333333337      0.451999999999999       1.200000000000001
0.9450000000000007      -0.624481882407407      0.6171183333333337      0.445999999999999       1.200000000000001
0.9500000000000007      -0.6213907407407403     0.6193333333333337      0.439999999999999       1.200000000000001
0.9550000000000007      -0.6182885990740736     0.6215183333333337      0.433999999999999       1.200000000000001
0.9600000000000007      -0.615175607407407      0.6236733333333336      0.427999999999999       1.200000000000001
0.9650000000000007      -0.6120519157407402     0.6257983333333337      0.421999999999999       1.200000000000001
0.9700000000000008      -0.6089176740740736     0.6278933333333336      0.415999999999999       1.200000000000001
0.9750000000000008      -0.6057730324074069     0.6299583333333336      0.409999999999999       1.200000000000001
0.9800000000000008      -0.6026181407407403     0.6319933333333336      0.40399999999999897     1.200000000000001
0.9850000000000008      -0.5994531490740735     0.6339983333333337      0.39799999999999897     1.200000000000001
0.9900000000000008      -0.5962782074074069     0.6359733333333336      0.39199999999999896     1.200000000000001
0.9950000000000008      -0.5930934657407403     0.6379183333333337      0.38599999999999896     1.200000000000001
1.0000000000000007      -0.5898990740740736     0.6398333333333336      0.3799999999999991      1.1999999999999678
1.0050000000000006      -0.586695182407407      0.6417183333333336      0.3739999999999992      1.1999999999999789
1.0100000000000005      -0.5834819407407404     0.6435733333333336      0.3679999999999993      1.1999999999999789
1.0150000000000003      -0.5802594990740738     0.6453983333333335      0.3619999999999995      1.1999999999999678
1.0200000000000002      -0.5770280074074072     0.6471933333333334      0.35599999999999965     1.1999999999999678
1.0250000000000001      -0.5737876157407407     0.6489583333333334      0.34999999999999976     1.1999999999999789
1.03    -0.570538474074074      0.6506933333333333      0.34399999999999986     1.1999999999999789
1.035   -0.5672807324074074     0.6523983333333333      0.33799999999999997     1.1999999999999789
1.0399999999999998      -0.5640145407407409     0.6540733333333333      0.33200000000000013     1.1999999999999678
1.0449999999999997      -0.5607400490740743     0.6557183333333333      0.3260000000000003      1.1999999999999678
1.0499999999999996      -0.5574574074074077     0.6573333333333332      0.3200000000000004      1.1999999999999789
1.0549999999999995      -0.5541667657407411     0.6589183333333332      0.3140000000000005      1.1999999999999789
1.0599999999999994      -0.5508682740740745     0.6604733333333331      0.3080000000000006      1.1999999999999789
1.0649999999999993      -0.5475620824074079     0.6619983333333331      0.30200000000000077     1.1999999999999678
1.0699999999999992      -0.5442483407407412     0.6634933333333332      0.29600000000000093     1.1999999999999678
1.074999999999999       -0.5409271990740747     0.6649583333333331      0.29000000000000103     1.1999999999999789
1.079999999999999       -0.5375988074074081     0.6663933333333331      0.28400000000000114     1.1999999999999789
1.0849999999999989      -0.5342633157407415     0.667798333333333       0.27800000000000125     1.1999999999999789
1.0899999999999987      -0.530920874074075      0.669173333333333       0.2720000000000014      1.1999999999999678
1.0949999999999986      -0.5275716324074083     0.670518333333333       0.26600000000000157     1.1999999999999678
1.0999999999999985      -0.5242157407407417     0.671833333333333       0.2600000000000017      1.1999999999999789
1.1049999999999984      -0.5208533490740751     0.6731183333333329      0.2540000000000018      1.1999999999999789
1.1099999999999983      -0.5174846074074085     0.6743733333333329      0.24800000000000194     1.1999999999999678
1.1149999999999982      -0.5141096657407419     0.6755983333333329      0.24200000000000205     1.1999999999999789
1.119999999999998       -0.5107286740740753     0.6767933333333329      0.23600000000000215     1.1999999999999789
1.124999999999998       -0.5073417824074088     0.6779583333333329      0.2300000000000023      1.1999999999999678
1.129999999999998       -0.5039491407407422     0.6790933333333329      0.22400000000000242     1.1999999999999789
1.1349999999999978      -0.5005508990740756     0.6801983333333329      0.21800000000000258     1.1999999999999678
1.1399999999999977      -0.497147207407409      0.6812733333333328      0.2120000000000027      1.1999999999999789
1.1449999999999976      -0.4937382157407424     0.6823183333333328      0.2060000000000028      1.1999999999999789
1.1499999999999975      -0.4903240740740758     0.6833333333333328      0.20000000000000295     1.1999999999999678
1.1549999999999974      -0.4869049324074092     0.6843183333333328      0.19400000000000306     1.1999999999999789
1.1599999999999973      -0.4834809407407426     0.6852733333333328      0.18800000000000322     1.1999999999999678
1.1649999999999971      -0.480052249074076      0.6861983333333328      0.18200000000000333     1.1999999999999789
1.169999999999997       -0.4766190074074094     0.6870933333333328      0.17600000000000343     1.1999999999999789
1.174999999999997       -0.4731813657407428     0.6879583333333328      0.1700000000000036      1.1999999999999678
1.1799999999999968      -0.46973947407407624    0.6887933333333328      0.1640000000000037      1.1999999999999789
1.1849999999999967      -0.46629348240740964    0.6895983333333329      0.15800000000000386     1.1999999999999678
1.1899999999999966      -0.4628435407407431     0.6903733333333328      0.15200000000000397     1.1999999999999789
1.1949999999999965      -0.4593897990740765     0.6911183333333328      0.14600000000000407     1.1999999999999789
1.1999999999999964      -0.4559324074074099     0.6918333333333329      0.14000000000000423     1.1999999999999678
1.2049999999999963      -0.4524715157407433     0.6925183333333329      0.13400000000000434     1.1999999999999789
1.2099999999999962      -0.4490072740740767     0.6931733333333329      0.1280000000000045      1.1999999999999678
1.214999999999996       -0.44553983240741013    0.6937983333333329      0.1220000000000046      1.1999999999999789
1.219999999999996       -0.44206934074074355    0.6943933333333329      0.11600000000000471     1.1999999999999789
1.2249999999999959      -0.43859594907407695    0.6949583333333329      0.11000000000000487     1.1999999999999678
1.2299999999999958      -0.4351198074074103     0.6954933333333329      0.10400000000000498     1.1999999999999789
1.2349999999999957      -0.4316410657407438     0.6959983333333329      0.09800000000000514     1.1999999999999678
1.2399999999999956      -0.4281598740740772     0.696473333333333       0.09200000000000524     1.1999999999999789
1.2449999999999954      -0.42467638240741057    0.696918333333333       0.08600000000000535     1.1999999999999789
1.2499999999999953      -0.421190740740744      0.6973333333333329      0.08000000000000551     1.1999999999999678
1.2549999999999952      -0.4177030990740774     0.697718333333333       0.07400000000000562     1.1999999999999789
1.2599999999999951      -0.4142136074074108     0.698073333333333       0.06800000000000578     1.1999999999999678
1.264999999999995       -0.4107224157407442     0.698398333333333       0.062000000000005884    1.1999999999999789
1.269999999999995       -0.4072296740740776     0.698693333333333       0.05600000000000599     1.1999999999999789
1.2749999999999948      -0.403735532407411      0.6989583333333331      0.05000000000000615     1.1999999999999678
1.2799999999999947      -0.40024014074074443    0.6991933333333331      0.044000000000006256    1.1999999999999789
1.2849999999999946      -0.39674364907407783    0.6993983333333331      0.03800000000000642     1.1999999999999678
1.2899999999999945      -0.39324620740741123    0.6995733333333332      0.03200000000000652     1.1999999999999789
1.2949999999999944      -0.38974796574074466    0.6997183333333332      0.026000000000006684    1.1999999999999678
1.2999999999999943      -0.38624907407407805    0.6998333333333332      0.02000000000000679     1.1999999999999789
1.3049999999999942      -0.3827496824074115     0.6999183333333332      0.014000000000006896    1.1999999999999789
1.309999999999994       -0.37924994074074486    0.6999733333333333      0.008000000000007057    1.1999999999999678
1.314999999999994       -0.3757499990740783     0.6999983333333333      0.0020000000000071627   1.1999999999999789
1.3199999999999938      -0.37225000000000436    0.7     0.0     0.40000000000143254
1.3249999999999937      -0.3687500000000044     0.7     0.0     0.0
1.3299999999999936      -0.3652500000000045     0.7     0.0     0.0
1.3349999999999935      -0.36175000000000457    0.7     0.0     0.0
1.3399999999999934      -0.3582500000000046     0.7     0.0     0.0
1.3449999999999933      -0.35475000000000473    0.7     0.0     0.0
1.3499999999999932      -0.3512500000000048     0.7     0.0     0.0
1.354999999999993       -0.3477500000000049     0.7     0.0     0.0
1.359999999999993       -0.34425000000000494    0.7     0.0     0.0
1.3649999999999929      -0.340750000000005      0.7     0.0     0.0
1.3699999999999928      -0.3372500000000051     0.7     0.0     0.0
1.3749999999999927      -0.33375000000000515    0.7     0.0     0.0
1.3799999999999926      -0.33025000000000526    0.7     0.0     0.0
1.3849999999999925      -0.3267500000000053     0.7     0.0     0.0
1.3899999999999924      -0.32325000000000537    0.7     0.0     0.0
1.3949999999999922      -0.3197500000000055     0.7     0.0     0.0
1.3999999999999921      -0.3162500000000055     0.7     0.0     0.0
1.404999999999992       -0.31275000000000563    0.7     0.0     0.0
1.409999999999992       -0.3092500000000057     0.7     0.0     0.0
1.4149999999999918      -0.30575000000000574    0.7     0.0     0.0
1.4199999999999917      -0.30225000000000585    0.7     0.0     0.0
1.4249999999999916      -0.2987500000000059     0.7     0.0     0.0
1.4299999999999915      -0.295250000000006      0.7     0.0     0.0
1.4349999999999914      -0.29175000000000606    0.7     0.0     0.0
1.4399999999999913      -0.2882500000000061     0.7     0.0     0.0
1.4449999999999912      -0.2847500000000062     0.7     0.0     0.0
1.449999999999991       -0.2812500000000063     0.7     0.0     0.0
1.454999999999991       -0.2777500000000064     0.7     0.0     0.0
1.4599999999999909      -0.27425000000000643    0.7     0.0     0.0
1.4649999999999908      -0.2707500000000065     0.7     0.0     0.0
1.4699999999999906      -0.2672500000000066     0.7     0.0     0.0
1.4749999999999905      -0.26375000000000665    0.7     0.0     0.0
1.4799999999999904      -0.26025000000000675    0.7     0.0     0.0
1.4849999999999903      -0.2567500000000068     0.7     0.0     0.0
1.4899999999999902      -0.25325000000000686    0.7     0.0     0.0
1.4949999999999901      -0.24975000000000697    0.7     0.0     0.0
1.49999999999999        -0.24625000000000705    0.7     0.0     0.0
1.50499999999999        -0.24275000000000713    0.7     0.0     0.0
1.5099999999999898      -0.23925000000000718    0.7     0.0     0.0
1.5149999999999897      -0.23575000000000726    0.7     0.0     0.0
1.5199999999999896      -0.23225000000000734    0.7     0.0     0.0
1.5249999999999895      -0.22875000000000742    0.7     0.0     0.0
1.5299999999999894      -0.2252500000000075     0.7     0.0     0.0
1.5349999999999893      -0.22175000000000755    0.7     0.0     0.0
1.5399999999999892      -0.21825000000000763    0.7     0.0     0.0
1.544999999999989       -0.2147500000000077     0.7     0.0     0.0
1.549999999999989       -0.2112500000000078     0.7     0.0     0.0
1.5549999999999888      -0.20775000000000787    0.7     0.0     0.0
1.5599999999999887      -0.20425000000000793    0.7     0.0     0.0
1.5649999999999886      -0.200750000000008      0.7     0.0     0.0
1.5699999999999885      -0.19725000000000809    0.7     0.0     0.0
1.5749999999999884      -0.19375000000000817    0.7     0.0     0.0
1.5799999999999883      -0.19025000000000825    0.7     0.0     0.0
1.5849999999999882      -0.1867500000000083     0.7     0.0     0.0
1.589999999999988       -0.18325000000000838    0.7     0.0     0.0
1.594999999999988       -0.17975000000000846    0.7     0.0     0.0
1.5999999999999879      -0.17625000000000854    0.7     0.0     0.0
1.6049999999999878      -0.17275000000000862    0.7     0.0     0.0
1.6099999999999877      -0.16925000000000867    0.7     0.0     0.0
1.6149999999999876      -0.16575000000000875    0.7     0.0     0.0
1.6199999999999875      -0.16225000000000883    0.7     0.0     0.0
1.6249999999999873      -0.1587500000000089     0.7     0.0     0.0
1.6299999999999872      -0.155250000000009      0.7     0.0     0.0
1.6349999999999871      -0.15175000000000907    0.7     0.0     0.0
1.639999999999987       -0.14825000000000912    0.7     0.0     0.0
1.644999999999987       -0.1447500000000092     0.7     0.0     0.0
1.6499999999999868      -0.14125000000000928    0.7     0.0     0.0
1.6549999999999867      -0.13775000000000936    0.7     0.0     0.0
1.6599999999999866      -0.13425000000000945    0.7     0.0     0.0
1.6649999999999865      -0.1307500000000095     0.7     0.0     0.0
1.6699999999999864      -0.12725000000000958    0.7     0.0     0.0
1.6749999999999863      -0.12375000000000963    0.7     0.0     0.0
1.6799999999999862      -0.12025000000000974    0.7     0.0     0.0
1.684999999999986       -0.11675000000000979    0.7     0.0     0.0
1.689999999999986       -0.1132500000000099     0.7     0.0     0.0
1.6949999999999859      -0.10975000000000995    0.7     0.0     0.0
1.6999999999999857      -0.10625000000001006    0.7     0.0     0.0
1.7049999999999856      -0.10275000000001011    0.7     0.0     0.0
1.7099999999999855      -0.09925000000001016    0.7     0.0     0.0
1.7149999999999854      -0.09575000000001027    0.7     0.0     0.0
1.7199999999999853      -0.09225000000001032    0.7     0.0     0.0
1.7249999999999852      -0.08875000000001043    0.7     0.0     0.0
1.729999999999985       -0.08525000000001048    0.7     0.0     0.0
1.734999999999985       -0.08175000000001054    0.7     0.0     0.0
1.739999999999985       -0.07825000000001064    0.7     0.0     0.0
1.7449999999999848      -0.0747500000000107     0.7     0.0     0.0
1.7499999999999847      -0.0712500000000108     0.7     0.0     0.0
1.7549999999999846      -0.06775000000001086    0.7     0.0     0.0
1.7599999999999845      -0.06425000000001091    0.7     0.0     0.0
1.7649999999999844      -0.06075000000001102    0.7     0.0     0.0
1.7699999999999843      -0.05725000000001107    0.7     0.0     0.0
1.7749999999999841      -0.05375000000001118    0.7     0.0     0.0
1.779999999999984       -0.05025000000001123    0.7     0.0     0.0
1.784999999999984       -0.04675000000001128    0.7     0.0     0.0
1.7899999999999838      -0.04325000000001139    0.7     0.0     0.0
1.7949999999999837      -0.03975000000001144    0.7     0.0     0.0
1.7999999999999836      -0.03625000000001155    0.7     0.0     0.0
1.8049999999999835      -0.0327500000000116     0.7     0.0     0.0
1.8099999999999834      -0.029250000000011656   0.7     0.0     0.0
1.8149999999999833      -0.025750000000011763   0.7     0.0     0.0
1.8199999999999832      -0.022250000000011816   0.7     0.0     0.0
1.824999999999983       -0.018750000000011924   0.7     0.0     0.0
1.829999999999983       -0.015250000000011976   0.7     0.0     0.0
1.8349999999999829      -0.011750000000012029   0.7     0.0     0.0
1.8399999999999828      -0.008250000000012137   0.7     0.0     0.0
1.8449999999999827      -0.004750000000012189   0.7     0.0     0.0
1.8499999999999825      -0.0012500000000122968  0.7     0.0     0.0
1.8549999999999824      0.0022499999999876508   0.7     0.0     0.0
1.8599999999999823      0.005749999999987598    0.7     0.0     0.0
1.8649999999999822      0.00924999999998749     0.7     0.0     0.0
1.8699999999999821      0.012749999999987438    0.7     0.0     0.0
1.874999999999982       0.01624999999998733     0.7     0.0     0.0
1.879999999999982       0.019749999999987278    0.7     0.0     0.0
1.8849999999999818      0.023249999999987225    0.7     0.0     0.0
1.8899999999999817      0.026749999999987117    0.7     0.0     0.0
1.8949999999999816      0.030249999999987065    0.7     0.0     0.0
1.8999999999999815      0.03374999999998696     0.7     0.0     0.0
1.9049999999999814      0.037249999999986905    0.7     0.0     0.0
1.9099999999999813      0.04074999999998685     0.7     0.0     0.0
1.9149999999999812      0.044249999999986744    0.7     0.0     0.0
1.919999999999981       0.04774999999998669     0.7     0.0     0.0
1.924999999999981       0.051249999999986584    0.7     0.0     0.0
1.9299999999999808      0.05474999999998653     0.7     0.0     0.0
1.9349999999999807      0.05824999999998648     0.7     0.0     0.0
1.9399999999999806      0.06174999999998637     0.7     0.0     0.0
1.9449999999999805      0.06524999999998632     0.7     0.0     0.0
1.9499999999999804      0.06874999999998621     0.7     0.0     0.0
1.9549999999999803      0.07224999999998616     0.7     0.0     0.0
1.9599999999999802      0.07574999999998605     0.7     0.0     0.0
1.96499999999998        0.079249999999986       0.7     0.0     0.0
1.96999999999998        0.08274999999998595     0.7     0.0     0.0
1.9749999999999799      0.08624999999998584     0.7     0.0     0.0
1.9799999999999798      0.08974999999998579     0.7     0.0     0.0
1.9849999999999797      0.09324999999998568     0.7     0.0     0.0
1.9899999999999796      0.09674999999998563     0.7     0.0     0.0
1.9949999999999795      0.10024999999998557     0.7     0.0     0.0
1.9999999999999793      0.10374999999998546     0.7     0.0     0.0
2.0049999999999795      0.10724999999998558     0.7     0.0     0.0
2.0099999999999794      0.11074999999998547     0.7     0.0     0.0
2.0149999999999793      0.11424999999998542     0.7     0.0     0.0
2.019999999999979       0.11774999999998531     0.7     0.0     0.0
2.024999999999979       0.12124999999998526     0.7     0.0     0.0
2.029999999999979       0.1247499999999852      0.7     0.0     0.0
2.034999999999979       0.1282499999999851      0.7     0.0     0.0
2.0399999999999787      0.13174999999998505     0.7     0.0     0.0
2.0449999999999786      0.135249999999985       0.7     0.0     0.0
2.0499999999999785      0.13874999999998494     0.7     0.0     0.0
2.0549999999999784      0.14224999999998478     0.7     0.0     0.0
2.0599999999999783      0.14574999999998473     0.7     0.0     0.0
2.064999999999978       0.14924999999998467     0.7     0.0     0.0
2.069999999999978       0.15274999999998462     0.7     0.0     0.0
2.074999999999978       0.15624999999998446     0.7     0.0     0.0
2.079999999999978       0.1597499999999844      0.7     0.0     0.0
2.0849999999999778      0.16324999999998435     0.7     0.0     0.0
2.0899999999999777      0.1667499999999843      0.7     0.0     0.0
2.0949999999999775      0.17024999999998425     0.7     0.0     0.0
2.0999999999999774      0.17374999999998408     0.7     0.0     0.0
2.1049999999999773      0.17724999999998403     0.7     0.0     0.0
2.1099999999999772      0.18074999999998398     0.7     0.0     0.0
2.114999999999977       0.18424999999998393     0.7     0.0     0.0
2.119999999999977       0.18774999999998387     0.7     0.0     0.0
2.124999999999977       0.1912499999999837      0.7     0.0     0.0
2.129999999999977       0.19474999999998366     0.7     0.0     0.0
2.1349999999999767      0.1982499999999836      0.7     0.0     0.0
2.1399999999999766      0.20174999999998355     0.7     0.0     0.0
2.1449999999999765      0.2052499999999835      0.7     0.0     0.0
2.1499999999999764      0.20874999999998334     0.7     0.0     0.0
2.1549999999999763      0.21224999999998329     0.7     0.0     0.0
2.159999999999976       0.21574999999998323     0.7     0.0     0.0
2.164999999999976       0.21924999999998318     0.7     0.0     0.0
2.169999999999976       0.22274999999998313     0.7     0.0     0.0
2.174999999999976       0.22624999999998296     0.7     0.0     0.0
2.1799999999999757      0.2297499999999829      0.7     0.0     0.0
2.1849999999999756      0.23324999999998286     0.7     0.0     0.0
2.1899999999999755      0.2367499999999828      0.7     0.0     0.0
2.1949999999999754      0.24024999999998276     0.7     0.0     0.0
2.1999999999999753      0.2437499999999826      0.7     0.0     0.0
2.204999999999975       0.24724999999998254     0.7     0.0     0.0
2.209999999999975       0.2507499999999825      0.7     0.0     0.0
2.214999999999975       0.25424999999998243     0.7     0.0     0.0
2.219999999999975       0.2577499999999824      0.7     0.0     0.0
2.2249999999999748      0.2612499999999822      0.7     0.0     0.0
2.2299999999999747      0.26474999999998217     0.7     0.0     0.0
2.2349999999999746      0.2682499999999821      0.7     0.0     0.0
2.2399999999999745      0.27174999999998206     0.7     0.0     0.0
2.2449999999999743      0.275249999999982       0.7     0.0     0.0
2.2499999999999742      0.27874999999998185     0.7     0.0     0.0
2.254999999999974       0.2822499999999818      0.7     0.0     0.0
2.259999999999974       0.28574999999998174     0.7     0.0     0.0
2.264999999999974       0.2892499999999817      0.7     0.0     0.0
2.269999999999974       0.29274999999998164     0.7     0.0     0.0
2.2749999999999737      0.2962499999999815      0.7     0.0     0.0
2.2799999999999736      0.2997499999999814      0.7     0.0     0.0
2.2849999999999735      0.30324999999998137     0.7     0.0     0.0
2.2899999999999734      0.3067499999999813      0.7     0.0     0.0
2.2949999999999733      0.31024999999998126     0.7     0.0     0.0
2.299999999999973       0.3137499999999811      0.7     0.0     0.0
2.304999999999973       0.31724999999998105     0.7     0.0     0.0
2.309999999999973       0.320749999999981       0.7     0.0     0.0
2.314999999999973       0.32424999999998094     0.7     0.0     0.0
2.3199999999999728      0.3277499999999809      0.7     0.0     0.0
2.3249999999999726      0.3312499999999807      0.7     0.0     0.0
2.3299999999999725      0.3347499999999807      0.7     0.0     0.0
2.3349999999999724      0.3382499999999806      0.7     0.0     0.0
2.3399999999999723      0.34174999999998057     0.7     0.0     0.0
2.344999999999972       0.3452499999999805      0.7     0.0     0.0
2.349999999999972       0.34874999999998035     0.7     0.0     0.0
2.354999999999972       0.3522499999999803      0.7     0.0     0.0
2.359999999999972       0.35574999999998025     0.7     0.0     0.0
2.364999999999972       0.3592499999999802      0.7     0.0     0.0
2.3699999999999717      0.36274999999998014     0.7     0.0     0.0
2.3749999999999716      0.36624999999627705     0.6999999580078945      -0.0003174603174263879  0.06349206348527758
2.3799999999999715      0.3697499708180625      0.6999833707063073      -0.00631746031742626    1.1999999999999744
2.3849999999999714      0.37324978370334        0.6999367834047202      -0.012317460317426131   1.1999999999999742
2.3899999999999713      0.37674928865210955     0.6998601961031331      -0.018317460317426003   1.1999999999999744
2.394999999999971       0.38024833566437116     0.6997536088015459      -0.024317460317425876   1.1999999999999746
2.399999999999971       0.38374677474012486     0.6996170214999589      -0.030317460317425746   1.199999999999974
2.404999999999971       0.3872444558793706      0.6994504341983717      -0.036317460317425616   1.199999999999974
2.409999999999971       0.3907412290821084      0.6992538468967846      -0.04231746031742549    1.1999999999999746
2.4149999999999707      0.3942369443483383      0.6990272595951975      -0.04831746031742536    1.1999999999999746
2.4199999999999706      0.39773145167806023     0.6987706722936103      -0.05431746031742524    1.1999999999999746
2.4249999999999705      0.4012246010712743      0.6984840849920232      -0.0603174603174251     1.1999999999999733
2.4299999999999704      0.40471624252798033     0.6981674976904361      -0.06631746031742498    1.199999999999976
2.4349999999999703      0.40820622604817847     0.697820910388849       -0.07231746031742485    1.1999999999999733
2.43999999999997        0.41169440163186866     0.6974443230872619      -0.07831746031742472    1.1999999999999733
2.44499999999997        0.4151806192790509      0.6970377357856747      -0.0843174603174246     1.199999999999976
2.44999999999997        0.4186647289897253      0.6966011484840876      -0.09031746031742446    1.1999999999999733
2.45499999999997        0.42214658076389167     0.6961345611825005      -0.09631746031742434    1.199999999999976
2.4599999999999698      0.42562602460155013     0.6956379738809134      -0.10231746031742421    1.1999999999999733
2.4649999999999697      0.42910291050270066     0.6951113865793264      -0.10831746031742408    1.1999999999999733
2.4699999999999696      0.4325770884673432      0.6945547992777392      -0.11431746031742396    1.199999999999976
2.4749999999999694      0.4360484084954779      0.6939682119761521      -0.12031746031742382    1.1999999999999733
2.4799999999999693      0.4395167205871046      0.693351624674565       -0.1263174603174237     1.1999999999999733
2.4849999999999692      0.4429818747422234      0.6927050373729778      -0.13231746031742356    1.1999999999999733
2.489999999999969       0.44644372096083423     0.6920284500713908      -0.13831746031742345    1.1999999999999789
2.494999999999969       0.44990210924293716     0.6913218627698037      -0.14431746031742332    1.1999999999999733
2.499999999999969       0.45335688958853215     0.6905852754682166      -0.15031746031742318    1.1999999999999733
2.504999999999969       0.45680791199761916     0.6898186881666295      -0.15631746031742305    1.1999999999999733
2.5099999999999687      0.4602550264701983      0.6890221008650423      -0.16231746031742292    1.1999999999999733
2.5149999999999686      0.46369808300626947     0.6881955135634553      -0.1683174603174228     1.1999999999999789
2.5199999999999685      0.4671369316058327      0.6873389262618682      -0.17431746031742268    1.1999999999999733
2.5249999999999684      0.470571422268888       0.6864523389602811      -0.18031746031742255    1.1999999999999733
2.5299999999999683      0.47400140499543536     0.685535751658694       -0.1863174603174224     1.1999999999999733
2.534999999999968       0.4774267297854748      0.6845891643571069      -0.19231746031742228    1.1999999999999733
2.539999999999968       0.4808472466390063      0.6836125770555198      -0.19831746031742217    1.1999999999999789
2.544999999999968       0.48426280555602985     0.6826059897539327      -0.20431746031742204    1.1999999999999733
2.549999999999968       0.4876732565365455      0.6815694024523457      -0.2103174603174219     1.1999999999999733
2.5549999999999677      0.49107844958055313     0.6805028151507586      -0.21631746031742177    1.1999999999999733
2.5599999999999676      0.4944782346880529      0.6794062278491715      -0.22231746031742164    1.1999999999999733
2.5649999999999675      0.4978724618590447      0.6782796405475844      -0.2283174603174215     1.1999999999999733
2.5699999999999674      0.5012609810935286      0.6771230532459973      -0.2343174603174214     1.1999999999999789
2.5749999999999673      0.5046436423915046      0.6759364659444103      -0.24031746031742127    1.1999999999999733
2.579999999999967       0.5080202957529726      0.6747198786428231      -0.24631746031742113    1.1999999999999733
2.584999999999967       0.5113907911779326      0.673473291341236       -0.252317460317421      1.1999999999999789
2.589999999999967       0.5147549786663848      0.672196704039649       -0.25831746031742087    1.1999999999999678
2.594999999999967       0.518112708218329       0.6708901167380619      -0.26431746031742076    1.1999999999999789
2.599999999999967       0.5214638298337653      0.6695535294364748      -0.2703174603174206     1.1999999999999678
2.6049999999999667      0.5248081935126936      0.6681869421348877      -0.2763174603174205     1.1999999999999789
2.6099999999999666      0.528145649255114       0.6667903548333007      -0.2823174603174204     1.1999999999999789
2.6149999999999665      0.5314760470610265      0.6653637675317137      -0.2883174603174202     1.1999999999999678
2.6199999999999664      0.534799236930431       0.6639071802301265      -0.2943174603174201     1.1999999999999789
2.6249999999999662      0.5381150688633276      0.6624205929285395      -0.30031746031741996    1.1999999999999678
2.629999999999966       0.5414233928597163      0.6609040056269524      -0.30631746031741985    1.1999999999999789
2.634999999999966       0.544724058919597       0.6593574183253653      -0.31231746031741975    1.1999999999999789
2.639999999999966       0.5480169170429697      0.6577808310237783      -0.3183174603174196     1.1999999999999678
2.644999999999966       0.5513018172298346      0.6561742437221912      -0.3243174603174195     1.1999999999999789
2.6499999999999657      0.5545786094801914      0.6545376564206041      -0.3303174603174193     1.1999999999999678
2.6549999999999656      0.5578471437940404      0.6528710691190172      -0.3363174603174192     1.1999999999999789
2.6599999999999655      0.5611072701713815      0.6511744818174301      -0.3423174603174191     1.1999999999999789
2.6649999999999654      0.5643588386122147      0.649447894515843       -0.34831746031741895    1.1999999999999678
2.6699999999999653      0.5676016991165398      0.6476913072142559      -0.35431746031741884    1.1999999999999789
2.674999999999965       0.570835701684357       0.6459047199126688      -0.3603174603174187     1.1999999999999678
2.679999999999965       0.5740606963156664      0.6440881326110818      -0.3663174603174186     1.1999999999999789
2.684999999999965       0.5772765330104678      0.6422415453094947      -0.37231746031741847    1.1999999999999789
2.689999999999965       0.5804830617687612      0.6403649580079077      -0.3783174603174183     1.1999999999999678
2.6949999999999648      0.5836801325905467      0.6384583707063206      -0.3843174603174182     1.1999999999999789
2.6999999999999647      0.5868675954758242      0.6365217834047336      -0.39031746031741804    1.1999999999999678
2.7049999999999645      0.5900453004245939      0.6345551961031466      -0.39631746031741794    1.1999999999999789
2.7099999999999644      0.5932130974368557      0.6325586088015596      -0.40231746031741783    1.1999999999999789
2.7149999999999643      0.5963708365126094      0.6305320214999725      -0.40831746031741767    1.1999999999999678
2.7199999999999642      0.5995183676518552      0.6284754341983854      -0.41431746031741756    1.1999999999999789
2.724999999999964       0.602655540854593       0.6263888468967984      -0.4203174603174174     1.1999999999999678
2.729999999999964       0.6057822061208231      0.6242722595952114      -0.4263174603174173     1.1999999999999789
2.734999999999964       0.6088982134505451      0.6221256722936243      -0.4323174603174172     1.1999999999999789
2.739999999999964       0.6120034128437591      0.6199490849920373      -0.43831746031741703    1.1999999999999678
2.7449999999999637      0.6150976543004653      0.6177424976904502      -0.4443174603174169     1.1999999999999789
2.7499999999999636      0.6181807878206635      0.6155059103888632      -0.45031746031741676    1.1999999999999678
2.7549999999999635      0.6212526634043538      0.6132393230872761      -0.45631746031741666    1.1999999999999789
2.7599999999999634      0.6243131310515362      0.6109427357856891      -0.4623174603174165     1.1999999999999678
2.7649999999999633      0.6273620407622106      0.6086161484841021      -0.4683174603174164     1.1999999999999789
2.769999999999963       0.630399242536377       0.606259561182515       -0.4743174603174163     1.1999999999999789
2.774999999999963       0.6334245863740355      0.6038729738809281      -0.4803174603174161     1.1999999999999678
2.779999999999963       0.6364379222751861      0.601456386579341       -0.486317460317416      1.1999999999999789
2.784999999999963       0.6394391002398289      0.599009799277754       -0.49231746031741586    1.1999999999999678
2.7899999999999627      0.6424279702679636      0.5965332119761669      -0.49831746031741575    1.1999999999999789
2.7949999999999626      0.645404391674343       0.5940343915344101      -0.5    0.33650793651684996
2.7999999999999625      0.6483683136320151      0.5915343915344101      -0.5    0.0
2.8049999999999624      0.651319735589687       0.5890343915344102      -0.5    0.0
2.8099999999999623      0.654258657547359       0.5865343915344102      -0.5    0.0
2.814999999999962       0.657185079505031       0.5840343915344103      -0.5    0.0
2.819999999999962       0.660099001462703       0.5815343915344103      -0.5    0.0
2.824999999999962       0.663000423420375       0.5790343915344104      -0.5    0.0
2.829999999999962       0.665889345378047       0.5765343915344104      -0.5    0.0
2.8349999999999618      0.668765767335719       0.5740343915344105      -0.5    0.0
2.8399999999999617      0.671629689293391       0.5715343915344105      -0.5    0.0
2.8449999999999616      0.6744811112510629      0.5690343915344106      -0.5    0.0
2.8499999999999615      0.6773200332087349      0.5665343915344107      -0.5    0.0
2.8549999999999613      0.6801464551664069      0.5640343915344107      -0.5    0.0
2.8599999999999612      0.682960377124079       0.5615343915344108      -0.5    0.0
2.864999999999961       0.685761799081751       0.5590343915344108      -0.5    0.0
2.869999999999961       0.6885507210394229      0.5565343915344109      -0.5    0.0
2.874999999999961       0.6913271429970949      0.5540343915344109      -0.5    0.0
2.879999999999961       0.6940910649547669      0.551534391534411       -0.5    0.0
2.8849999999999607      0.6968424869124389      0.549034391534411       -0.5    0.0
2.8899999999999606      0.6995814088701109      0.5465343915344111      -0.5    0.0
2.8949999999999605      0.7023078308277829      0.5440343915344111      -0.5    0.0
2.8999999999999604      0.7050217527854549      0.5415343915344112      -0.5    0.0
2.9049999999999603      0.7077231747431268      0.5390343915344112      -0.5    0.0
2.90999999999996        0.7104120967007989      0.5365343915344113      -0.5    0.0
2.91499999999996        0.7130885186584709      0.5340343915344113      -0.5    0.0
2.91999999999996        0.7157524406161428      0.5315343915344114      -0.5    0.0
2.92499999999996        0.7184038625738149      0.5290343915344115      -0.5    0.0
2.9299999999999597      0.7210427845314868      0.5265343915344115      -0.5    0.0
2.9349999999999596      0.7236692064891589      0.5240343915344116      -0.5    0.0
2.9399999999999595      0.7262831284468309      0.5215343915344116      -0.5    0.0
2.9449999999999594      0.728884550404503       0.5190343915344117      -0.5    0.0
2.9499999999999593      0.7314734723621749      0.5165343915344117      -0.5    0.0
2.954999999999959       0.7340498943198469      0.5140343915344118      -0.5    0.0
2.959999999999959       0.7366138162775189      0.5115343915344118      -0.5    0.0
2.964999999999959       0.7391652382351909      0.5090343915344119      -0.5    0.0
2.969999999999959       0.7417041601928629      0.5065343915344119      -0.5    0.0
2.974999999999959       0.744230582150535       0.504034391534412       -0.5    0.0
2.9799999999999587      0.7467445041082069      0.501534391534412       -0.5    0.0
2.9849999999999586      0.7492459260658789      0.4990343915344121      -0.5    0.0
2.9899999999999585      0.751734848023551       0.49653439153441215     -0.5    0.0
2.9949999999999584      0.7542112699812229      0.4940343915344122      -0.5    0.0
2.9999999999999583      0.756675191938895       0.49153439153441225     -0.5    0.0
3.004999999999958       0.759126613896567       0.4890343915344123      -0.5    0.0
3.009999999999958       0.761565535854239       0.48653439153441236     -0.5    0.0
3.014999999999958       0.763991957811911       0.4840343915344124      -0.5    0.0
3.019999999999958       0.766405879769583       0.48153439153441246     -0.5    0.0
3.0249999999999577      0.768807301727255       0.4790343915344125      -0.5    0.0
3.0299999999999576      0.771196223684927       0.47653439153441257     -0.5    0.0
3.0349999999999575      0.7735726456425991      0.4740343915344126      -0.5    0.0
3.0399999999999574      0.7759365676002711      0.4715343915344127      -0.5    0.0
3.0449999999999573      0.7782879895579431      0.46903439153441273     -0.5    0.0
3.049999999999957       0.780626911515615       0.4665343915344128      -0.5    0.0
3.054999999999957       0.7829533334732871      0.46403439153441284     -0.5    0.0
3.059999999999957       0.7852672554309591      0.4615343915344129      -0.5    0.0
3.064999999999957       0.7875686773886311      0.45903439153441294     -0.5    0.0
3.0699999999999568      0.7898575993463032      0.456534391534413       -0.5    0.0
3.0749999999999567      0.7921340213039751      0.45403439153441305     -0.5    0.0
3.0799999999999566      0.7943979432616471      0.4515343915344131      -0.5    0.0
3.0849999999999564      0.7966493652193192      0.44903439153441316     -0.5    0.0
3.0899999999999563      0.7988882871769912      0.4465343915344132      -0.5    0.0
3.0949999999999562      0.8011147091346632      0.44403439153441326     -0.5    0.0
3.099999999999956       0.8033286310923352      0.4415343915344133      -0.5    0.0
3.104999999999956       0.8055300530500072      0.43903439153441337     -0.5    0.0
3.109999999999956       0.8077189750076793      0.4365343915344134      -0.5    0.0
3.114999999999956       0.8098953969653513      0.4340343915344135      -0.5    0.0
3.1199999999999557      0.8120593189230233      0.43153439153441353     -0.5    0.0
3.1249999999999556      0.8142107408806953      0.4290343915344136      -0.5    0.0
3.1299999999999555      0.8163496628383674      0.42653439153441364     -0.5    0.0
3.1349999999999554      0.8184760847960394      0.4240343915344137      -0.5    0.0
3.1399999999999553      0.8205900067537114      0.42153439153441374     -0.5    0.0
3.144999999999955       0.8226914287113835      0.4190343915344138      -0.5    0.0
3.149999999999955       0.8247803506690554      0.41653439153441385     -0.5    0.0
3.154999999999955       0.8268567726267275      0.4140343915344139      -0.5    0.0
3.159999999999955       0.8289206945843995      0.41153439153441396     -0.5    0.0
3.1649999999999547      0.8309721165420716      0.409034391534414       -0.5    0.0
3.1699999999999546      0.8330110384997436      0.40653439153441406     -0.5    0.0
3.1749999999999545      0.8350374604574156      0.4040343915344141      -0.5    0.0
3.1799999999999544      0.8370513824150876      0.40153439153441417     -0.5    0.0
3.1849999999999543      0.8390528043727596      0.3990343915344142      -0.5    0.0
3.189999999999954       0.8410417263304317      0.3965343915344143      -0.5    0.0
3.194999999999954       0.8430181482881037      0.39403439153441433     -0.5    0.0
3.199999999999954       0.8449820702457758      0.3915343915344144      -0.5    0.0
3.204999999999954       0.8469334922034477      0.38903439153441444     -0.5    0.0
3.209999999999954       0.8488724141611198      0.3865343915344145      -0.5    0.0
3.2149999999999537      0.8507988361187918      0.38403439153441454     -0.5    0.0
3.2199999999999536      0.8527127580764639      0.3815343915344146      -0.5    0.0
3.2249999999999535      0.8546141800341359      0.37903439153441465     -0.5    0.0
3.2299999999999534      0.8565031019918079      0.3765343915344147      -0.5    0.0
3.2349999999999532      0.85837952394948        0.37403439153441476     -0.5    0.0
3.239999999999953       0.860243445907152       0.3715343915344148      -0.5    0.0
3.244999999999953       0.862094867864824       0.36903439153441486     -0.5    0.0
3.249999999999953       0.8639337898224961      0.3665343915344149      -0.5    0.0
3.254999999999953       0.8657602117801682      0.36403439153441497     -0.5    0.0
3.2599999999999527      0.8675741337378402      0.361534391534415       -0.5    0.0
3.2649999999999526      0.8693755556955122      0.3590343915344151      -0.5    0.0
3.2699999999999525      0.8711644776531842      0.35653439153441513     -0.5    0.0
3.2749999999999524      0.8729408996108563      0.3540343915344152      -0.5    0.0
3.2799999999999523      0.8747048215685282      0.35153439153441524     -0.5    0.0
3.284999999999952       0.8764562435262003      0.3490343915344153      -0.5    0.0
3.289999999999952       0.8781951654838724      0.34653439153441534     -0.5    0.0
3.294999999999952       0.8799215874415445      0.3440343915344154      -0.5    0.0
3.299999999999952       0.8816355093992164      0.34153439153441545     -0.5    0.0
3.3049999999999518      0.8833369313568885      0.3390343915344155      -0.5    0.0
3.3099999999999516      0.8850258533145605      0.33653439153441556     -0.5    0.0
3.3149999999999515      0.8867022752722326      0.3340343915344156      -0.5    0.0
3.3199999999999514      0.8883661972299046      0.33153439153441566     -0.5    0.0
3.3249999999999513      0.8900176191875766      0.3290343915344157      -0.5    0.0
3.329999999999951       0.8916565411452487      0.32653439153441577     -0.5    0.0
3.334999999999951       0.8932829631029208      0.3240343915344158      -0.5    0.0
3.339999999999951       0.8948968850605927      0.3215343915344159      -0.5    0.0
3.344999999999951       0.8964983070182648      0.31903439153441593     -0.5    0.0
3.349999999999951       0.898087228975937       0.316534391534416       -0.5    0.0
3.3549999999999507      0.8996636509336089      0.31403439153441604     -0.5    0.0
3.3599999999999506      0.901227572891281       0.3115343915344161      -0.5    0.0
3.3649999999999505      0.9027789948489531      0.30903439153441614     -0.5    0.0
3.3699999999999504      0.9043179168066251      0.3065343915344162      -0.5    0.0
3.3749999999999503      0.9058443387642972      0.30403439153441625     -0.5    0.0
3.37999999999995        0.9073582607219692      0.3015343915344163      -0.5    0.0
3.38499999999995        0.9088596826796412      0.29903439153441636     -0.5    0.0
3.38999999999995        0.9103486046373133      0.2965343915344164      -0.5    0.0
3.39499999999995        0.9118250265949853      0.29403439153441646     -0.5    0.0
3.3999999999999497      0.9132889485526574      0.2915343915344165      -0.5    0.0
3.4049999999999496      0.9147403705103294      0.28903439153441657     -0.5    0.0
3.4099999999999495      0.9161792924680014      0.2865343915344166      -0.5    0.0
3.4149999999999494      0.9176057144256735      0.2840343915344167      -0.5    0.0
3.4199999999999493      0.9190196363833456      0.28153439153441673     -0.5    0.0
3.424999999999949       0.9204210583410177      0.2790343915344168      -0.5    0.0
3.429999999999949       0.9218099802986897      0.27653439153441683     -0.5    0.0
3.434999999999949       0.9231864022563618      0.2740343915344169      -0.5    0.0
3.439999999999949       0.9245503242140338      0.27153439153441694     -0.5    0.0
3.4449999999999488      0.9259017461717058      0.269034391534417       -0.5    0.0
3.4499999999999487      0.9272406681293779      0.26653439153441705     -0.5    0.0
3.4549999999999486      0.92856709008705        0.2640343915344171      -0.5    0.0
3.4599999999999485      0.9298810120447221      0.26153439153441715     -0.5    0.0
3.4649999999999483      0.9311824340023941      0.2590343915344172      -0.5    0.0
3.4699999999999482      0.9324713559600661      0.25653439153441726     -0.5    0.0
3.474999999999948       0.9337477779177382      0.2540343915344173      -0.5    0.0
3.479999999999948       0.9350116998754103      0.25153439153441737     -0.5    0.0
3.484999999999948       0.9362631218330824      0.24903439153441742     -0.5    0.0
3.489999999999948       0.9375020437907544      0.24653439153441747     -0.5    0.0
3.4949999999999477      0.9387284657484265      0.24403439153441753     -0.5    0.0
3.4999999999999476      0.9399423877060985      0.24153439153441758     -0.5    0.0
3.5049999999999475      0.9411438096637705      0.23903439153441763     -0.5    0.0
3.5099999999999474      0.9423327316214427      0.2365343915344177      -0.5    0.0
3.5149999999999473      0.9435091535791147      0.23403439153441774     -0.5    0.0
3.519999999999947       0.9446730755367867      0.2315343915344178      -0.5    0.0
3.524999999999947       0.9458244974944588      0.22903439153441785     -0.5    0.0
3.529999999999947       0.9469634194521309      0.2265343915344179      -0.5    0.0
3.534999999999947       0.9480898414098029      0.22403439153441795     -0.5    0.0
3.5399999999999467      0.949203763367475       0.221534391534418       -0.5    0.0
3.5449999999999466      0.9503051853251471      0.21903439153441806     -0.5    0.0
3.5499999999999465      0.9513941072828191      0.2165343915344181      -0.5    0.0
3.5549999999999464      0.9524705292404912      0.21403439153441817     -0.5    0.0
3.5599999999999463      0.9535344511981634      0.21153439153441822     -0.5    0.0
3.564999999999946       0.9545858731558354      0.20903439153441827     -0.5    0.0
3.569999999999946       0.9556247951135075      0.20653439153441833     -0.5    0.0
3.574999999999946       0.9566512170711795      0.20403439153441838     -0.5    0.0
3.579999999999946       0.9576651390288515      0.20153439153441843     -0.5    0.0
3.584999999999946       0.9586665609865237      0.1990343915344185      -0.5    0.0
3.5899999999999457      0.9596554829441957      0.19653439153441854     -0.5    0.0
3.5949999999999456      0.9606319049018678      0.1940343915344186      -0.5    0.0
3.5999999999999455      0.9615958268595399      0.19153439153441865     -0.5    0.0
3.6049999999999454      0.962547248817212       0.1890343915344187      -0.5    0.0
3.6099999999999453      0.9634861707748841      0.18653439153441875     -0.5    0.0
3.614999999999945       0.9644125927325561      0.1840343915344188      -0.5    0.0
3.619999999999945       0.9653265146902281      0.18153439153441886     -0.5    0.0
3.624999999999945       0.9662279366479003      0.1790343915344189      -0.5    0.0
3.629999999999945       0.9671168586055723      0.17653439153441897     -0.5    0.0
3.6349999999999447      0.9679932805632444      0.17403439153441902     -0.5    0.0
3.6399999999999446      0.9688572025209164      0.17153439153441907     -0.5    0.0
3.6449999999999445      0.9697086244785885      0.16903439153441913     -0.5    0.0
3.6499999999999444      0.9705475464362606      0.16653439153441918     -0.5    0.0
3.6549999999999443      0.9713739683939326      0.16403439153441923     -0.5    0.0
3.659999999999944       0.9721878903516048      0.16153439153441929     -0.5    0.0
3.664999999999944       0.9729893123092769      0.15903439153441934     -0.5    0.0
3.669999999999944       0.973778234266949       0.1565343915344194      -0.5    0.0
3.674999999999944       0.974554656224621       0.15403439153441945     -0.5    0.0
3.6799999999999438      0.9753185781822931      0.1515343915344195      -0.5    0.0
3.6849999999999437      0.9760700001399651      0.14903439153441955     -0.5    0.0
3.6899999999999435      0.9768089220976373      0.1465343915344196      -0.5    0.0
3.6949999999999434      0.9775353440553094      0.14403439153441966     -0.5    0.0
3.6999999999999433      0.9782492660129815      0.1415343915344197      -0.5    0.0
3.7049999999999432      0.9789506879706535      0.13903439153441977     -0.5    0.0
3.709999999999943       0.9796396099283255      0.13653439153441982     -0.5    0.0
3.714999999999943       0.9803160318859977      0.13403439153441987     -0.5    0.0
3.719999999999943       0.9809799538436698      0.13153439153441993     -0.5    0.0
3.724999999999943       0.9816313758013419      0.12903439153441998     -0.5    0.0
3.7299999999999427      0.9822702977590139      0.12653439153442003     -0.5    0.0
3.7349999999999426      0.982896719716686       0.12403439153442009     -0.5    0.0
3.7399999999999425      0.9835106416743581      0.12153439153442014     -0.5    0.0
3.7449999999999424      0.9841120636320302      0.11903439153442019     -0.5    0.0
3.7499999999999423      0.9847009855897023      0.11653439153442025     -0.5    0.0
3.754999999999942       0.9852774075473744      0.1140343915344203      -0.5    0.0
3.759999999999942       0.9858413295050465      0.11153439153442035     -0.5    0.0
3.764999999999942       0.9863927514627185      0.1090343915344204      -0.5    0.0
3.769999999999942       0.9869316734203907      0.10653439153442046     -0.5    0.0
3.7749999999999417      0.9874580953780627      0.10403439153442051     -0.5    0.0
3.7799999999999416      0.9879720173357348      0.10153439153442056     -0.5    0.0
3.7849999999999415      0.9884734392934069      0.09903439153442062     -0.5    0.0
3.7899999999999414      0.988962361251079       0.09653439153442067     -0.5    0.0
3.7949999999999413      0.9894387832087511      0.09403439153442072     -0.5    0.0
3.799999999999941       0.9899027051664232      0.09153439153442078     -0.5    0.0
3.804999999999941       0.9903541271240953      0.08903439153442083     -0.5    0.0
3.809999999999941       0.9907930505223003      0.086536629293722       -0.49768253968261006    -0.4634920634779882
3.814999999999941       0.9912195376370229      0.084063216595309       -0.4916825396826102     -1.1999999999999678
3.8199999999999408      0.9916337326882534      0.081619803896896       -0.4856825396826103     -1.1999999999999789
3.8249999999999407      0.9920357856759918      0.079206391198483       -0.47968253968261043    -1.1999999999999789
3.8299999999999406      0.9924258466002381      0.07682297850007        -0.4736825396826106     -1.1999999999999678
3.8349999999999405      0.9928040654609925      0.07446956580165699     -0.4676825396826107     -1.1999999999999789
3.8399999999999403      0.9931705922582548      0.07214615310324399     -0.46168253968261086    -1.1999999999999678
3.8449999999999402      0.9935255769920249      0.06985274040483098     -0.45568253968261097    -1.1999999999999789
3.84999999999994        0.993869169662303       0.06758932770641798     -0.44968253968261107    -1.1999999999999789
3.85499999999994        0.994201520269089       0.06535591500800497     -0.44368253968261123    -1.1999999999999678
3.85999999999994        0.994522778812383       0.06315250230959196     -0.43768253968261134    -1.1999999999999789
3.86499999999994        0.994833095292185       0.060979089611178955    -0.4316825396826115     -1.1999999999999678
3.8699999999999397      0.9951326197084949      0.058835676912765936    -0.4256825396826116     -1.1999999999999789
3.8749999999999396      0.9954215020613126      0.05672226421435293     -0.4196825396826117     -1.1999999999999789
3.8799999999999395      0.9956998923506384      0.05463885151593991     -0.41368253968261187    -1.1999999999999678
3.8849999999999394      0.995967940576472       0.05258543881752689     -0.407682539682612      -1.1999999999999789
3.8899999999999393      0.9962257967388136      0.05056202611911388     -0.40168253968261214    -1.1999999999999678
3.894999999999939       0.9964736108376632      0.04856861342070086     -0.39568253968261224    -1.1999999999999789
3.899999999999939       0.9967115328730206      0.04660520072228784     -0.38968253968261235    -1.1999999999999789
3.904999999999939       0.996939712844886       0.04467178802387482     -0.3836825396826125     -1.1999999999999678
3.909999999999939       0.9971583007532594      0.042768375325461794    -0.3776825396826126     -1.1999999999999789
3.9149999999999388      0.9973674465981406      0.040894962627048774    -0.3716825396826128     -1.1999999999999678
3.9199999999999386      0.9975673003795298      0.03905154992863575     -0.3656825396826129     -1.1999999999999789
3.9249999999999385      0.997758012097427       0.03723813723022273     -0.359682539682613      -1.1999999999999789
3.9299999999999384      0.997939731751832       0.0354547245318097      -0.35368253968261315    -1.1999999999999678
3.9349999999999383      0.998112609342745       0.03370131183339666     -0.3476825396826133     -1.1999999999999678
3.939999999999938       0.9982767948701661      0.03197789913498364     -0.3416825396826134     -1.1999999999999789
3.944999999999938       0.9984324383340949      0.030284486436570605    -0.3356825396826135     -1.1999999999999789
3.949999999999938       0.9985796897345317      0.028621073738157574    -0.32968253968261363    -1.1999999999999789
3.954999999999938       0.9987186990714765      0.026987661039744544    -0.3236825396826138     -1.1999999999999678
3.959999999999938       0.9988496163449292      0.025384248341331503    -0.31768253968261395    -1.1999999999999678
3.9649999999999377      0.9989725915548898      0.02381083564291847     -0.31168253968261406    -1.1999999999999789
3.9699999999999376      0.9990877747013583      0.022267422944505427    -0.30568253968261416    -1.1999999999999789
3.9749999999999375      0.9991953157843348      0.0207540102460924      -0.29968253968261427    -1.1999999999999789
3.9799999999999374      0.9992953648038193      0.01927059754767936     -0.29368253968261443    -1.1999999999999678
3.9849999999999373      0.9993880717598116      0.01781718484926631     -0.2876825396826146     -1.1999999999999678
3.989999999999937       0.9994735866523119      0.01639377215085326     -0.2816825396826147     -1.1999999999999789
3.994999999999937       0.9995520594813202      0.015000359452440229    -0.2756825396826148     -1.1999999999999789
3.999999999999937       0.9996236402468364      0.013636946754027185    -0.2696825396826149     -1.1999999999999789
4.004999999999937       0.9996884789488604      0.012303534055614143    -0.26368253968261507    -1.1999999999999678
4.009999999999937       0.9997467255873924      0.011000121357201076    -0.25768253968261523    -1.1999999999999678
4.014999999999937       0.9997985301624325      0.009726708658788039    -0.25168253968261534    -1.1999999999999789
4.0199999999999365      0.9998440426739803      0.00848329596037499     -0.24568253968261544    -1.1999999999999789
4.024999999999936       0.9998834131220362      0.007269883261961929    -0.2396825396826156     -1.1999999999999678
4.029999999999936       0.9999167915066 0.006086470563548885    -0.2336825396826157     -1.1999999999999789
4.034999999999936       0.9999443278276716      0.004933057865135815    -0.22768253968261581    -1.1999999999999789
4.039999999999936       0.9999661720852513      0.003809645166722775    -0.22168253968261598    -1.1999999999999678
4.044999999999936       0.9999824742793388      0.0027162324683097094   -0.21568253968261608    -1.1999999999999789
4.049999999999936       0.9999933844099343      0.0016528197698966463   -0.20968253968261624    -1.1999999999999678
4.054999999999936       0.9999990582570476      0.0006137566137693895   -0.2    0.0

==> hrc-data.txt <==
x y
0.35    0.25
0.35399899999999995     0.2490005
0.357992        0.248004
0.361973        0.2470135
0.365936        0.246032
0.36987499999999995     0.2450625
0.373784        0.244108
0.37765699999999996     0.24317149999999998
0.381488        0.242256
0.385271        0.2413645
0.38899999999999996     0.2405
0.392669        0.2396655
0.39627199999999996     0.238864
0.39980299999999996     0.2380985
0.40325599999999995     0.237372
0.40662499999999996     0.2366875
0.409904        0.236048
0.413087        0.2354565
0.416168        0.23491599999999999
0.419141        0.2344295
0.422   0.23399999999999999
0.424739        0.2336305
0.427352        0.233324
0.429833        0.2330835
0.432176        0.232912
0.434375        0.2328125
0.436424        0.232788
0.438317037037037       0.2328415
0.44005037037037037     0.232976
0.4416237037037037      0.2331945
0.44303703703703706     0.2335
0.44429037037037045     0.2338955
0.44538370370370384     0.234384
0.44631780729166687     0.2349685
0.44709741145833365     0.235652
0.44772851562500043     0.23643750000000002
0.44821711979166723     0.237328
0.4485692239583341      0.23832650000000002
0.44879082812500093     0.239436
0.4488879322916678      0.24065950000000003
0.44886653645833474     0.24200000000000002
0.4487326406250017      0.24346050000000002
0.4484922447916686      0.24504400000000004
0.4481513489583356      0.24675350000000004
0.4477159531250026      0.24859196617666682
0.4471920572916696      0.25056018221845344
0.44658566145833667     0.2526554578656646
0.44590276562500375     0.25487479311830036
0.44514936979167086     0.2572151879763607
0.44433147395833794     0.25967364243984564
0.4434550781250051      0.26224715650875513
0.4425261822916723      0.2649327301830892
0.4415507864583395      0.26772736346284787
0.4405348906250067      0.2706280563480311
0.43948449479167395     0.2736318088386389
0.4384055989583412      0.27673562093467136
0.4373042031250085      0.2799364926361283
0.43618630729167585     0.2832314239430099
0.43505791145834316     0.28661741485531606
0.4339250156250105      0.29009146537304675
0.4327936197916779      0.2936505754962021
0.4316697239583453      0.29729174522478197
0.43055932812501274     0.3010119745587864
0.42946843229168025     0.3048082634982155
0.4284030364583477      0.3086776120430691
0.4273691406250152      0.3126170201933473
0.42637274479168275     0.3166234879490501
0.4254198489583503      0.3206940153101775
0.4245164531250179      0.3248256022767294
0.4236685572916855      0.329015248848706
0.4228821614583531      0.33325995502610706
0.42216326562502077     0.3375567208089328
0.42151612205702543     0.3419025461971831
0.420937005686811       0.3462944311908579
0.42041991668413414     0.35072937578995733
0.41995885504899483     0.35520437999448135
0.41954782078139297     0.3597164438044299
0.4191808138813286      0.3642625672198031
0.4188518343488018      0.36883975024060084
0.4185548821838125      0.3734449928668232
0.4182839573863607      0.3780752950984701
0.4180330599564464      0.3827276569355416
0.4177961898940696      0.38739907837803766
0.41756734719923033     0.3920865594259583
0.41734082212806506     0.39678710007930357
0.4171143356352556      0.4014977003380734
0.4168878491424461      0.4062153602022678
0.4166613626496366      0.41093707967188675
0.41643487615682706     0.4156598587469303
0.4162083896640176      0.4203806974273985
0.4159819031712081      0.42509659571329117
0.4157554166783986      0.42980455360460845
0.41552893018558906     0.43450157110135035
0.4153024436927796      0.43918464820351677
0.4150759571999701      0.4438507849111078
0.4148494707071606      0.4484969812241234
0.41462298421435106     0.45312023714256355
0.4143964977215416      0.4577175526664284
0.4141700112287321      0.46228592779571775
0.41394352473592255     0.46682236253043163
0.41371703824311307     0.4713238568705702
0.4134905517503036      0.4757874108161333
0.4132640652574941      0.480210024367121
0.41303757876468455     0.48458869752353323
0.41281109227187507     0.48892043028537
0.4125846057790656      0.4932022226526315
0.4123581192862561      0.49743107462531744
0.41213163279344656     0.501603986203428
0.41190514630063707     0.5057179573869632
0.4116786598078276      0.509769988175923
0.4114521733150181      0.5137570785703073
0.41122568682220856     0.5176762285701162
0.4109992003293991      0.5215244381753497
0.4107727138365896      0.5252987073860077
0.4105462273437801      0.5289960362020903
0.41031974085097056     0.5326134246235976
0.4100932543581611      0.5361478726505293
0.4098667678653516      0.5395963802828857
0.40964028137254205     0.5429559475206667
0.40941379487973256     0.5462235743638723
0.4091873083869231      0.5493962608125023
0.4089608218941136      0.552471006866557
0.40873433540130405     0.5554448125260363
0.40850784890849456     0.5583146777909402
0.4082813624156851      0.5610776026612686
0.4080548759228756      0.5637305871370215
0.40782838943006605     0.5662706312181992
0.40760190293725657     0.5686947349048015
0.4073754164444471      0.5710008086016362
0.4071489299516376      0.5731907571078015
0.40692244345882805     0.5752675803940674
0.40669595696601857     0.577234278460434
0.4064694704732091      0.579093851306901
0.40624298398039954     0.5808492989334687
0.40601649748759006     0.5825036213401369
0.40579001099478057     0.5840598185269057
0.4055635245019711      0.5855208904937751
0.40533703800916154     0.586889837240745
0.40511055151635206     0.5881696587678155
0.40488406502354257     0.5893633550749866
0.4046575785307331      0.5904739261622582
0.40443109203792355     0.5915043720296305
0.40420460554511406     0.5924576926771032
0.4039781190523046      0.5933368881046766
0.4037516325594951      0.5941449583123506
0.40352514606668555     0.5948849033001251
0.40329865957387606     0.5955597230680001
0.4030721730810666      0.5961724176159758
0.40284568658825703     0.596725986944052
0.40261920009544755     0.5972234310522289
0.40239271360263806     0.5976677499405062
0.4021662271098286      0.5980619436088842
0.40193974061701904     0.5984090120573626
0.40171325412420955     0.5987119552859418
0.40148676763140007     0.5989737732946214
0.4012604756786201      0.5991974660834016
0.4010377347106007      0.5993860336522825
0.4008244703387152      0.5995424760012639
0.40062668256296363     0.5996697931303459
0.40045037138334594     0.5997709850395283
0.4003015367998621      0.5998490517288114
0.40018601360360867     0.5999069931981951
0.4001043811046402      0.5999478094476793
0.4000509990454706      0.5999745004772642
0.4000198674260998      0.5999900662869495
0.40000498624652786     0.5999975068767355
0.4     0.6

==> hrc-x.txt <==
t       p       v       a       j
0.0     0.35    0.4     0.0     0.0
0.01    0.35399899999999995     0.3997  -0.06   12.0
0.02    0.357992        0.39880000000000004     -0.12   12.0
0.03    0.361973        0.39730000000000004     -0.18   12.0
0.04    0.365936        0.3952  -0.24   12.0
0.05    0.36987499999999995     0.3925  -0.30000000000000004    12.00000000000001
0.060000000000000005    0.373784        0.38920000000000005     -0.36000000000000004    12.0
0.07    0.37765699999999996     0.38530000000000003     -0.42000000000000004    12.0
0.08    0.381488        0.3808  -0.48   11.999999999999988
0.09    0.385271        0.37570000000000003     -0.54   12.00000000000001
0.09999999999999999     0.38899999999999996     0.37000000000000005     -0.6    11.999999999999988
0.10999999999999999     0.392669        0.3637  -0.6599999999999999     11.999999999999988
0.11999999999999998     0.39627199999999996     0.3568  -0.7199999999999999     11.999999999999988
0.12999999999999998     0.39980299999999996     0.34930000000000005     -0.7799999999999998     11.999999999999988
0.13999999999999999     0.40325599999999995     0.34120000000000006     -0.8399999999999999     12.00000000000001
0.15    0.40662499999999996     0.3325  -0.8999999999999999     12.00000000000001
0.16    0.409904        0.32320000000000004     -0.96   12.00000000000001
0.17    0.413087        0.3133  -1.02   12.00000000000001
0.18000000000000002     0.416168        0.3028  -1.08   12.00000000000001
0.19000000000000003     0.419141        0.29169999999999996     -1.1400000000000001     12.00000000000001
0.20000000000000004     0.422   0.27999999999999997     -1.2000000000000002     12.00000000000001
0.21000000000000005     0.424739        0.26769999999999994     -1.2600000000000002     12.00000000000001
0.22000000000000006     0.427352        0.2547999999999999      -1.3200000000000003     12.00000000000001
0.23000000000000007     0.429833        0.24129999999999993     -1.3800000000000003     12.00000000000001
0.24000000000000007     0.432176        0.22719999999999993     -1.4400000000000004     12.00000000000001
0.25000000000000006     0.434375        0.2124999999999999      -1.5000000000000004     12.00000000000001
0.26000000000000006     0.436424        0.1971999999999999      -1.5600000000000005     12.00000000000001
0.2700000000000001      0.438317037037037       0.18133333333333362     -1.5999999999998802     7.9999999999759375
0.2800000000000001      0.44005037037037037     0.1653333333333348      -1.5999999999998802     0.0
0.2900000000000001      0.4416237037037037      0.14933333333333598     -1.5999999999998802     0.0
0.3000000000000001      0.44303703703703706     0.13333333333333716     -1.5999999999998802     0.0
0.3100000000000001      0.44429037037037045     0.11733333333333835     -1.5999999999998802     0.0
0.3200000000000001      0.44538370370370384     0.10133333333333953     -1.5999999999998802     0.0
0.3300000000000001      0.44631780729166687     0.08558541666667513     -1.5449999999997592     -11.00000000002419
0.34000000000000014     0.44709741145833365     0.07043541666667752     -1.4849999999997592     -12.00000000000001
0.35000000000000014     0.44772851562500043     0.05588541666667991     -1.4249999999997591     -12.00000000000001
0.36000000000000015     0.44821711979166723     0.04193541666668231     -1.364999999999759      -12.00000000000001
0.37000000000000016     0.4485692239583341      0.02858541666668471     -1.304999999999759      -12.00000000000001
0.38000000000000017     0.44879082812500093     0.0158354166666871      -1.244999999999759      -12.00000000000001
0.3900000000000002      0.4488879322916678      0.003685416666689506    -1.184999999999759      -12.00000000000001
0.4000000000000002      0.44886653645833474     -0.007864583333308098   -1.1249999999997589     -12.00000000000001
0.4100000000000002      0.4487326406250017      -0.0188145833333057     -1.0649999999997588     -12.00000000000001
0.4200000000000002      0.4484922447916686      -0.029164583333303296   -1.0049999999997588     -12.00000000000001
0.4300000000000002      0.4481513489583356      -0.03891458333330089    -0.9449999999997588     -11.999999999999988
0.4400000000000002      0.4477159531250026      -0.048064583333298494   -0.8849999999997588     -12.00000000000001
0.45000000000000023     0.4471920572916696      -0.05661458333329608    -0.8249999999997587     -12.00000000000001
0.46000000000000024     0.44658566145833667     -0.06456458333329368    -0.7649999999997587     -12.00000000000001
0.47000000000000025     0.44590276562500375     -0.07191458333329126    -0.7049999999997586     -12.00000000000001
0.48000000000000026     0.44514936979167086     -0.07866458333328885    -0.6449999999997585     -12.00000000000001
0.49000000000000027     0.44433147395833794     -0.08481458333328645    -0.5849999999997584     -12.000000000000032
0.5000000000000002      0.4434550781250051      -0.09036458333328401    -0.5249999999997588     -11.999999999999922
0.5100000000000002      0.4425261822916723      -0.0953145833332816     -0.4649999999997587     -12.00000000000001
0.5200000000000002      0.4415507864583395      -0.09966458333327921    -0.40499999999975866    -12.00000000000001
0.5300000000000002      0.4405348906250067      -0.1034145833332768     -0.3449999999997586     -12.00000000000001
0.5400000000000003      0.43948449479167395     -0.10656458333327437    -0.28499999999975856    -12.00000000000001
0.5500000000000003      0.4384055989583412      -0.10911458333327195    -0.2249999999997585     -12.00000000000001
0.5600000000000003      0.4373042031250085      -0.11106458333326955    -0.16499999999975845    -12.00000000000001
0.5700000000000003      0.43618630729167585     -0.11241458333326715    -0.1049999999997584     -12.00000000000001
0.5800000000000003      0.43505791145834316     -0.1131645833332647     -0.044999999999758344   -12.00000000000001
0.5900000000000003      0.4339250156250105      -0.1133145833332623     0.015000000000241709    -12.00000000000001
0.6000000000000003      0.4327936197916779      -0.11286458333325988    0.07500000000024176     -12.00000000000001
0.6100000000000003      0.4316697239583453      -0.11181458333325747    0.13500000000024182     -12.00000000000001
0.6200000000000003      0.43055932812501274     -0.11016458333325505    0.19500000000024187     -12.00000000000001
0.6300000000000003      0.42946843229168025     -0.10791458333325263    0.2550000000002419      -12.00000000000001
0.6400000000000003      0.4284030364583477      -0.1050645833332502     0.315000000000242       -12.00000000000001
0.6500000000000004      0.4273691406250152      -0.10161458333324777    0.37500000000024203     -12.00000000000001
0.6600000000000004      0.42637274479168275     -0.09756458333324536    0.4350000000002421      -12.00000000000001
0.6700000000000004      0.4254198489583503      -0.09291458333324293    0.49500000000024214     -12.00000000000001
0.6800000000000004      0.4245164531250179      -0.08766458333324051    0.5550000000002422      -12.00000000000001
0.6900000000000004      0.4236685572916855      -0.08181458333323807    0.6150000000002422      -12.00000000000001
0.7000000000000004      0.4228821614583531      -0.07536458333323565    0.6750000000002423      -12.00000000000001
0.7100000000000004      0.42216326562502077     -0.06831458333323323    0.7350000000002423      -12.00000000000001
0.7200000000000004      0.42151612205702543     -0.0612130053983137     0.6802736753751127      10.94526492502592
0.7300000000000004      0.420937005686811       -0.05471026864456257    0.6202736753751127      12.00000000000001
0.7400000000000004      0.42041991668413414     -0.04880753189081144    0.5602736753751126      12.00000000000001
0.7500000000000004      0.41995885504899483     -0.043504795137060306   0.5002736753751126      12.00000000000001
0.7600000000000005      0.41954782078139297     -0.038802058383309176   0.4402736753751125      12.00000000000001
0.7700000000000005      0.4191808138813286      -0.03469932162955804    0.3802736753751125      12.00000000000001
0.7800000000000005      0.4188518343488018      -0.03119658487580692    0.3202736753751124      12.00000000000001
0.7900000000000005      0.4185548821838125      -0.028293848122055792   0.26027367537511237     12.00000000000001
0.8000000000000005      0.4182839573863607      -0.02599111136830467    0.20027367537511231     12.00000000000001
0.8100000000000005      0.4180330599564464      -0.02428837461455354    0.14027367537511226     12.00000000000001
0.8200000000000005      0.4177961898940696      -0.023185637860802424   0.08027367537511221     12.00000000000001
0.8300000000000005      0.41756734719923033     -0.022682901107051297   0.020273675375112155    12.00000000000001
0.8400000000000005      0.41734082212806506     -0.022648649280950013   0.0     4.054735075022431
0.8500000000000005      0.4171143356352556      -0.022648649280950013   0.0     0.0
0.8600000000000005      0.4168878491424461      -0.022648649280950013   0.0     0.0
0.8700000000000006      0.4166613626496366      -0.022648649280950013   0.0     0.0
0.8800000000000006      0.41643487615682706     -0.022648649280950013   0.0     0.0
0.8900000000000006      0.4162083896640176      -0.022648649280950013   0.0     0.0
0.9000000000000006      0.4159819031712081      -0.022648649280950013   0.0     0.0
0.9100000000000006      0.4157554166783986      -0.022648649280950013   0.0     0.0
0.9200000000000006      0.41552893018558906     -0.022648649280950013   0.0     0.0
0.9300000000000006      0.4153024436927796      -0.022648649280950013   0.0     0.0
0.9400000000000006      0.4150759571999701      -0.022648649280950013   0.0     0.0
0.9500000000000006      0.4148494707071606      -0.022648649280950013   0.0     0.0
0.9600000000000006      0.41462298421435106     -0.022648649280950013   0.0     0.0
0.9700000000000006      0.4143964977215416      -0.022648649280950013   0.0     0.0
0.9800000000000006      0.4141700112287321      -0.022648649280950013   0.0     0.0
0.9900000000000007      0.41394352473592255     -0.022648649280950013   0.0     0.0
1.0000000000000007      0.41371703824311307     -0.022648649280950013   0.0     0.0
1.0100000000000007      0.4134905517503036      -0.022648649280950013   0.0     0.0
1.0200000000000007      0.4132640652574941      -0.022648649280950013   0.0     0.0
1.0300000000000007      0.41303757876468455     -0.022648649280950013   0.0     0.0
1.0400000000000007      0.41281109227187507     -0.022648649280950013   0.0     0.0
1.0500000000000007      0.4125846057790656      -0.022648649280950013   0.0     0.0
1.0600000000000007      0.4123581192862561      -0.022648649280950013   0.0     0.0
1.0700000000000007      0.41213163279344656     -0.022648649280950013   0.0     0.0
1.0800000000000007      0.41190514630063707     -0.022648649280950013   0.0     0.0
1.0900000000000007      0.4116786598078276      -0.022648649280950013   0.0     0.0
1.1000000000000008      0.4114521733150181      -0.022648649280950013   0.0     0.0
1.1100000000000008      0.41122568682220856     -0.022648649280950013   0.0     0.0
1.1200000000000008      0.4109992003293991      -0.022648649280950013   0.0     0.0
1.1300000000000008      0.4107727138365896      -0.022648649280950013   0.0     0.0
1.1400000000000008      0.4105462273437801      -0.022648649280950013   0.0     0.0
1.1500000000000008      0.41031974085097056     -0.022648649280950013   0.0     0.0
1.1600000000000008      0.4100932543581611      -0.022648649280950013   0.0     0.0
1.1700000000000008      0.4098667678653516      -0.022648649280950013   0.0     0.0
1.1800000000000008      0.40964028137254205     -0.022648649280950013   0.0     0.0
1.1900000000000008      0.40941379487973256     -0.022648649280950013   0.0     0.0
1.2000000000000008      0.4091873083869231      -0.022648649280950013   0.0     0.0
1.2100000000000009      0.4089608218941136      -0.022648649280950013   0.0     0.0
1.2200000000000009      0.40873433540130405     -0.022648649280950013   0.0     0.0
1.2300000000000009      0.40850784890849456     -0.022648649280950013   0.0     0.0
1.2400000000000009      0.4082813624156851      -0.022648649280950013   0.0     0.0
1.2500000000000009      0.4080548759228756      -0.022648649280950013   0.0     0.0
1.260000000000001       0.40782838943006605     -0.022648649280950013   0.0     0.0
1.270000000000001       0.40760190293725657     -0.022648649280950013   0.0     0.0
1.280000000000001       0.4073754164444471      -0.022648649280950013   0.0     0.0
1.290000000000001       0.4071489299516376      -0.022648649280950013   0.0     0.0
1.300000000000001       0.40692244345882805     -0.022648649280950013   0.0     0.0
1.310000000000001       0.40669595696601857     -0.022648649280950013   0.0     0.0
1.320000000000001       0.4064694704732091      -0.022648649280950013   0.0     0.0
1.330000000000001       0.40624298398039954     -0.022648649280950013   0.0     0.0
1.340000000000001       0.40601649748759006     -0.022648649280950013   0.0     0.0
1.350000000000001       0.40579001099478057     -0.022648649280950013   0.0     0.0
1.360000000000001       0.4055635245019711      -0.022648649280950013   0.0     0.0
1.370000000000001       0.40533703800916154     -0.022648649280950013   0.0     0.0
1.380000000000001       0.40511055151635206     -0.022648649280950013   0.0     0.0
1.390000000000001       0.40488406502354257     -0.022648649280950013   0.0     0.0
1.400000000000001       0.4046575785307331      -0.022648649280950013   0.0     0.0
1.410000000000001       0.40443109203792355     -0.022648649280950013   0.0     0.0
1.420000000000001       0.40420460554511406     -0.022648649280950013   0.0     0.0
1.430000000000001       0.4039781190523046      -0.022648649280950013   0.0     0.0
1.440000000000001       0.4037516325594951      -0.022648649280950013   0.0     0.0
1.450000000000001       0.40352514606668555     -0.022648649280950013   0.0     0.0
1.460000000000001       0.40329865957387606     -0.022648649280950013   0.0     0.0
1.470000000000001       0.4030721730810666      -0.022648649280950013   0.0     0.0
1.480000000000001       0.40284568658825703     -0.022648649280950013   0.0     0.0
1.490000000000001       0.40261920009544755     -0.022648649280950013   0.0     0.0
1.500000000000001       0.40239271360263806     -0.022648649280950013   0.0     0.0
1.5100000000000011      0.4021662271098286      -0.022648649280950013   0.0     0.0
1.5200000000000011      0.40193974061701904     -0.022648649280950013   0.0     0.0
1.5300000000000011      0.40171325412420955     -0.022648649280950013   0.0     0.0
1.5400000000000011      0.40148676763140007     -0.022648649280950013   0.0     0.0
1.5500000000000012      0.4012604756786201      -0.022547926608631964   0.0347659613388811      -6.95319226777622
1.5600000000000012      0.4010377347106007      -0.021900266995243153   0.09476596133888116     -12.00000000000001
1.5700000000000012      0.4008244703387152      -0.02065260738185434    0.1547659613388812      -12.00000000000001
1.5800000000000012      0.40062668256296363     -0.018804947768465526   0.21476596133888126     -12.00000000000001
1.5900000000000012      0.40045037138334594     -0.016357288155076713   0.2747659613388813      -12.00000000000001
1.6000000000000012      0.4003015367998621      -0.013309628541687895   0.33476596133888137     -12.00000000000001
1.6100000000000012      0.40018601360360867     -0.009775771886791606   0.34250439798855087     -1.5476873299339
1.6200000000000012      0.4001043811046402      -0.006650727906906096   0.2825043979885508      12.00000000000001
1.6300000000000012      0.4000509990454706      -0.004125683927020585   0.22250439798855076     12.00000000000001
1.6400000000000012      0.4000198674260998      -0.002200639947135076   0.1625043979885507      12.00000000000001
1.6500000000000012      0.40000498624652786     -0.0008755959672495685  0.10250439798855066     12.00000000000001
1.6600000000000013      0.4     0.0     0.0     20.50087959771013

==> hrc-y.txt <==
t       p       v       a       j
0.0     0.25    -0.1    0.0     0.0
0.01    0.2490005       -0.09985000000000001    0.03    -6.0
0.02    0.248004        -0.0994 0.06    -6.0
0.03    0.2470135       -0.09865        0.09    -6.0
0.04    0.246032        -0.0976 0.12    -6.0
0.05    0.2450625       -0.09625        0.15000000000000002     -6.000000000000005
0.060000000000000005    0.244108        -0.0946 0.18000000000000002     -6.0
0.07    0.24317149999999998     -0.09265000000000001    0.21000000000000002     -6.0
0.08    0.242256        -0.09040000000000001    0.24    -5.999999999999994
0.09    0.2413645       -0.08785000000000001    0.27    -6.000000000000005
0.09999999999999999     0.2405  -0.085  0.3     -5.999999999999994
0.10999999999999999     0.2396655       -0.08185        0.32999999999999996     -5.999999999999994
0.11999999999999998     0.238864        -0.07840000000000001    0.35999999999999993     -5.999999999999994
0.12999999999999998     0.2380985       -0.07465000000000002    0.3899999999999999      -5.999999999999994
0.13999999999999999     0.237372        -0.07060000000000001    0.41999999999999993     -6.000000000000005
0.15    0.2366875       -0.06625        0.44999999999999996     -6.000000000000005
0.16    0.236048        -0.06160000000000001    0.48    -6.000000000000005
0.17    0.2354565       -0.05665        0.51    -6.000000000000005
0.18000000000000002     0.23491599999999999     -0.051399999999999994   0.54    -6.000000000000005
0.19000000000000003     0.2344295       -0.04584999999999999    0.5700000000000001      -6.000000000000005
0.20000000000000004     0.23399999999999999     -0.03999999999999999    0.6000000000000001      -6.000000000000005
0.21000000000000005     0.2336305       -0.03384999999999998    0.6300000000000001      -6.000000000000005
0.22000000000000006     0.233324        -0.027399999999999966   0.6600000000000001      -6.000000000000005
0.23000000000000007     0.2330835       -0.02064999999999996    0.6900000000000002      -6.000000000000005
0.24000000000000007     0.232912        -0.01359999999999996    0.7200000000000002      -6.000000000000005
0.25000000000000006     0.2328125       -0.00624999999999995    0.7500000000000002      -6.000000000000005
0.26000000000000006     0.232788        0.001400000000000054    0.7800000000000002      -6.000000000000005
0.2700000000000001      0.2328415       0.009350000000000067    0.8100000000000003      -6.000000000000005
0.2800000000000001      0.232976        0.017600000000000074    0.8400000000000003      -6.000000000000005
0.2900000000000001      0.2331945       0.02615000000000009     0.8700000000000003      -6.000000000000005
0.3000000000000001      0.2335  0.03500000000000009     0.9000000000000004      -6.000000000000005
0.3100000000000001      0.2338955       0.044150000000000106    0.9300000000000004      -6.000000000000005
0.3200000000000001      0.234384        0.05360000000000012     0.9600000000000004      -6.000000000000005
0.3300000000000001      0.2349685       0.06335000000000013     0.9900000000000004      -6.000000000000005
0.34000000000000014     0.235652        0.07340000000000013     1.0200000000000005      -6.000000000000005
0.35000000000000014     0.23643750000000002     0.08375000000000016     1.0500000000000005      -6.000000000000005
0.36000000000000015     0.237328        0.09440000000000018     1.0800000000000005      -6.000000000000005
0.37000000000000016     0.23832650000000002     0.1053500000000002      1.1100000000000005      -6.000000000000005
0.38000000000000017     0.239436        0.1166000000000002      1.1400000000000006      -6.000000000000005
0.3900000000000002      0.24065950000000003     0.1281500000000002      1.1700000000000006      -6.000000000000005
0.4000000000000002      0.24200000000000002     0.14000000000000024     1.2000000000000006      -6.000000000000005
0.4100000000000002      0.24346050000000002     0.15215000000000026     1.2300000000000006      -6.000000000000005
0.4200000000000002      0.24504400000000004     0.16460000000000027     1.2600000000000007      -6.000000000000005
0.4300000000000002      0.24675350000000004     0.17735000000000026     1.2900000000000007      -6.000000000000005
0.4400000000000002      0.24859196617666682     0.19036862390743095     1.3005960542458026      -2.11921084916038
0.45000000000000023     0.25056018221845344     0.203224584449889       1.2705960542458028      5.999999999999961
0.46000000000000024     0.2526554578656646      0.21578054499234703     1.2405960542458025      6.00000000000005
0.47000000000000025     0.25487479311830036     0.22803650553480506     1.2105960542458027      5.999999999999961
0.48000000000000026     0.2572151879763607      0.2399924660772631      1.1805960542458025      6.00000000000005
0.49000000000000027     0.25967364243984564     0.25164842661972114     1.1505960542458027      5.999999999999961
0.5000000000000002      0.26224715650875513     0.2630043871621791      1.1205960542458027      6.000000000000005
0.5100000000000002      0.2649327301830892      0.27406034770463716     1.0905960542458026      6.000000000000005
0.5200000000000002      0.26772736346284787     0.2848163082470952      1.0605960542458026      6.000000000000005
0.5300000000000002      0.2706280563480311      0.2952722687895532      1.0305960542458026      6.000000000000005
0.5400000000000003      0.2736318088386389      0.30542822933201125     1.0005960542458026      6.000000000000005
0.5500000000000003      0.27673562093467136     0.31528418987446927     0.9705960542458025      6.000000000000005
0.5600000000000003      0.2799364926361283      0.3248401504169274      0.9405960542458025      6.000000000000005
0.5700000000000003      0.2832314239430099      0.33409611095938535     0.9105960542458025      6.000000000000005
0.5800000000000003      0.28661741485531606     0.3430520715018434      0.8805960542458025      6.000000000000005
0.5900000000000003      0.29009146537304675     0.35170803204430146     0.8505960542458024      6.000000000000005
0.6000000000000003      0.2936505754962021      0.3600639925867595      0.8205960542458024      6.000000000000005
0.6100000000000003      0.29729174522478197     0.3681199531292175      0.7905960542458024      6.000000000000005
0.6200000000000003      0.3010119745587864      0.3758759136716755      0.7605960542458023      6.000000000000005
0.6300000000000003      0.3048082634982155      0.3833318742141335      0.7305960542458023      6.000000000000005
0.6400000000000003      0.3086776120430691      0.3904878347565916      0.7005960542458023      6.000000000000005
0.6500000000000004      0.3126170201933473      0.3973437952990496      0.6705960542458023      6.000000000000005
0.6600000000000004      0.3166234879490501      0.4038997558415076      0.6405960542458022      6.000000000000005
0.6700000000000004      0.3206940153101775      0.41015571638396564     0.6105960542458022      6.000000000000005
0.6800000000000004      0.3248256022767294      0.4161116769264237      0.5805960542458022      6.000000000000005
0.6900000000000004      0.329015248848706       0.4217676374688817      0.5505960542458022      6.000000000000005
0.7000000000000004      0.33325995502610706     0.42712359801133976     0.5205960542458021      6.000000000000005
0.7100000000000004      0.3375567208089328      0.43217955855379775     0.4905960542458021      6.000000000000005
0.7200000000000004      0.3419025461971831      0.43693551909625583     0.4605960542458021      6.000000000000005
0.7300000000000004      0.3462944311908579      0.44139147963871384     0.43059605424580205     6.000000000000005
0.7400000000000004      0.35072937578995733     0.44554744018117187     0.400596054245802       6.000000000000005
0.7500000000000004      0.35520437999448135     0.44940340072362983     0.370596054245802       6.000000000000005
0.7600000000000005      0.3597164438044299      0.45295936126608793     0.34059605424580197     6.000000000000005
0.7700000000000005      0.3642625672198031      0.45621532180854596     0.31059605424580194     6.000000000000005
0.7800000000000005      0.36883975024060084     0.4591712823510039      0.2805960542458019      6.000000000000005
0.7900000000000005      0.3734449928668232      0.461827242893462       0.2505960542458019      6.000000000000005
0.8000000000000005      0.3780752950984701      0.46418320343592        0.22059605424580186     6.000000000000005
0.8100000000000005      0.3827276569355416      0.46623916397837795     0.19059605424580184     6.000000000000005
0.8200000000000005      0.38739907837803766     0.467995124520836       0.1605960542458018      6.000000000000005
0.8300000000000005      0.3920865594259583      0.469451085063294       0.13059605424580178     6.000000000000005
0.8400000000000005      0.39678710007930357     0.47060704560575206     0.10059605424580176     6.000000000000005
0.8500000000000005      0.4014977003380734      0.47146300614821013     0.07059605424580173     6.000000000000005
0.8600000000000005      0.4062153602022678      0.4720189666906681      0.040596054245801705    6.000000000000005
0.8700000000000006      0.41093707967188675     0.47227492723312614     0.010596054245801678    6.000000000000005
0.8800000000000006      0.4156598587469303      0.4722308877755841      -0.01940394575419835    6.000000000000005
0.8900000000000006      0.4203806974273985      0.4718868483180422      -0.049403945754198375   6.000000000000005
0.9000000000000006      0.42509659571329117     0.4712428088605002      -0.0794039457541984     6.000000000000005
0.9100000000000006      0.42980455360460845     0.4702987694029582      -0.10940394575419843    6.000000000000005
0.9200000000000006      0.43450157110135035     0.4690547299454162      -0.13940394575419846    6.000000000000005
0.9300000000000006      0.43918464820351677     0.4675106904878742      -0.16940394575419848    6.000000000000005
0.9400000000000006      0.4438507849111078      0.4656666510303322      -0.1994039457541983     5.999999999999961
0.9500000000000006      0.4484969812241234      0.4635226115727903      -0.2294039457541983     6.000000000000005
0.9600000000000006      0.45312023714256355     0.4610785721152483      -0.25940394575419834    6.000000000000005
0.9700000000000006      0.4577175526664284      0.4583345326577063      -0.28940394575419837    6.000000000000005
0.9800000000000006      0.46228592779571775     0.45529049320016435     -0.3194039457541984     6.000000000000005
0.9900000000000007      0.46682236253043163     0.4519464537426223      -0.3494039457541984     6.000000000000005
1.0000000000000007      0.4713238568705702      0.44830241428508033     -0.37940394575419845    6.000000000000005
1.0100000000000007      0.4757874108161333      0.44435837482753837     -0.4094039457541985     6.000000000000005
1.0200000000000007      0.480210024367121       0.44011433536999633     -0.4394039457541985     6.000000000000005
1.0300000000000007      0.48458869752353323     0.43557029591245433     -0.4694039457541985     6.000000000000005
1.0400000000000007      0.48892043028537        0.43072625645491236     -0.49940394575419855    6.000000000000005
1.0500000000000007      0.4932022226526315      0.4255822169973704      -0.5294039457541986     6.000000000000005
1.0600000000000007      0.49743107462531744     0.4201381775398284      -0.5594039457541986     6.000000000000005
1.0700000000000007      0.501603986203428       0.4143941380822864      -0.5894039457541986     6.000000000000005
1.0800000000000007      0.5057179573869632      0.4083500986247444      -0.6194039457541987     6.000000000000005
1.0900000000000007      0.509769988175923       0.40200605916720245     -0.6494039457541987     6.000000000000005
1.1000000000000008      0.5137570785703073      0.39536201970966045     -0.6794039457541987     6.000000000000005
1.1100000000000008      0.5176762285701162      0.3884179802521185      -0.7094039457541985     5.999999999999961
1.1200000000000008      0.5215244381753497      0.38117394079457645     -0.7394039457541988     6.00000000000005
1.1300000000000008      0.5252987073860077      0.37362990133703433     -0.769403945754199      6.00000000000005
1.1400000000000008      0.5289960362020903      0.36578586187949247     -0.7994039457541988     5.999999999999961
1.1500000000000008      0.5326134246235976      0.35764182242195053     -0.8294039457541986     5.999999999999961
1.1600000000000008      0.5361478726505293      0.34919778296440845     -0.8594039457541989     6.00000000000005
1.1700000000000008      0.5395963802828857      0.3404537435068664      -0.8894039457541991     6.00000000000005
1.1800000000000008      0.5429559475206667      0.33140970404932446     -0.9194039457541989     5.999999999999961
1.1900000000000008      0.5462235743638723      0.32206566459178254     -0.9494039457541987     5.999999999999961
1.2000000000000008      0.5493962608125023      0.31242162513424043     -0.979403945754199      6.00000000000005
1.2100000000000009      0.552471006866557       0.30247758567669836     -1.0094039457541992     6.00000000000005
1.2200000000000009      0.5554448125260363      0.2922335462191565      -1.039403945754199      5.999999999999961
1.2300000000000009      0.5583146777909402      0.2816895067616145      -1.0694039457541988     5.999999999999961
1.2400000000000009      0.5610776026612686      0.27084546730407244     -1.099403945754199      6.00000000000005
1.2500000000000009      0.5637305871370215      0.2597014278465304      -1.1294039457541993     6.00000000000005
1.260000000000001       0.5662706312181992      0.24825738838898848     -1.1594039457541991     5.999999999999961
1.270000000000001       0.5686947349048015      0.23651334893144654     -1.189403945754199      5.999999999999961
1.280000000000001       0.5710008086016362      0.2247511116115069      -1.1612521989942761     -5.630349351984565
1.290000000000001       0.5731907571078015      0.21328858962156413     -1.131252198994276      -6.000000000000005
1.300000000000001       0.5752675803940674      0.20212606763162136     -1.101252198994276      -6.000000000000005
1.310000000000001       0.577234278460434       0.19126354564167858     -1.071252198994276      -6.000000000000005
1.320000000000001       0.579093851306901       0.18070102365173582     -1.041252198994276      -6.000000000000005
1.330000000000001       0.5808492989334687      0.17043850166179303     -1.011252198994276      -6.000000000000005
1.340000000000001       0.5825036213401369      0.1604759796718503      -0.981252198994276      -6.000000000000005
1.350000000000001       0.5840598185269057      0.15081345768190751     -0.9512521989942759     -6.000000000000005
1.360000000000001       0.5855208904937751      0.14145093569196476     -0.9212521989942759     -6.000000000000005
1.370000000000001       0.586889837240745       0.13238841370202198     -0.8912521989942759     -6.000000000000005
1.380000000000001       0.5881696587678155      0.12362589171207919     -0.8612521989942759     -6.000000000000005
1.390000000000001       0.5893633550749866      0.11516336972213644     -0.8312521989942758     -6.000000000000005
1.400000000000001       0.5904739261622582      0.10700084773219368     -0.8012521989942758     -6.000000000000005
1.410000000000001       0.5915043720296305      0.0991383257422509      -0.7712521989942758     -6.000000000000005
1.420000000000001       0.5924576926771032      0.09157580375230814     -0.7412521989942757     -6.000000000000005
1.430000000000001       0.5933368881046766      0.08431328176236538     -0.7112521989942757     -6.000000000000005
1.440000000000001       0.5941449583123506      0.07735075977242262     -0.6812521989942757     -6.000000000000005
1.450000000000001       0.5948849033001251      0.07068823778247985     -0.6512521989942757     -6.000000000000005
1.460000000000001       0.5955597230680001      0.0643257157925371      -0.6212521989942756     -6.000000000000005
1.470000000000001       0.5961724176159758      0.05826319380259434     -0.5912521989942756     -6.000000000000005
1.480000000000001       0.596725986944052       0.052500671812651584    -0.5612521989942756     -6.000000000000005
1.490000000000001       0.5972234310522289      0.04703814982270882     -0.5312521989942756     -6.000000000000005
1.500000000000001       0.5976677499405062      0.04187562783276605     -0.5012521989942755     -6.000000000000005
1.5100000000000011      0.5980619436088842      0.0370131058428233      -0.4712521989942755     -6.000000000000005
1.5200000000000011      0.5984090120573626      0.03245058385288052     -0.4412521989942755     -6.000000000000005
1.5300000000000011      0.5987119552859418      0.028188061862937763    -0.41125219899427545    -6.000000000000005
1.5400000000000011      0.5989737732946214      0.024225539872995028    -0.3812521989942754     -6.000000000000005
1.5500000000000012      0.5991974660834016      0.02056301788305226     -0.3512521989942754     -6.000000000000005
1.5600000000000012      0.5993860336522825      0.017200495893109513    -0.3212521989942754     -6.000000000000005
1.5700000000000012      0.5995424760012639      0.014137973903166734    -0.29125219899427535    -6.000000000000005
1.5800000000000012      0.5996697931303459      0.011375451913223977    -0.2612521989942753     -6.000000000000005
1.5900000000000012      0.5997709850395283      0.008912929923281243    -0.2312521989942753     -6.000000000000005
1.6000000000000012      0.5998490517288114      0.006750407933338476    -0.20125219899427527    -6.000000000000005
1.6100000000000012      0.5999069931981951      0.004887885943395731    -0.17125219899427524    -6.000000000000005
1.6200000000000012      0.5999478094476793      0.003325363953452981    -0.1412521989942752     -6.000000000000005
1.6300000000000012      0.5999745004772642      0.0020628419635102258   -0.11125219899427519    -6.000000000000005
1.6400000000000012      0.5999900662869495      0.0011003199735674651   -0.08125219899427516    -6.000000000000005
1.6500000000000012      0.5999975068767355      0.000437797983624727    -0.05125219899427513    -6.000000000000005
1.6600000000000013      0.6     0.0     0.0     -10.250439798855027

==> offline-planning.txt <==
t       p       v       a       j
0.0     0.0     0.0     0.0     0.0
0.001   2.666666666666667e-08   0.00004  0.004    -2.000
0.02    2.666666666666667e-06   0.0004  0.04    -2.000
0.04    2.1333333333333335e-05  0.0016  0.08    -2.000
0.06    7.199999999999999e-05   0.0036  0.12    -2.000
0.08    0.00017066666666666668  0.0064  0.16    -2.000
0.1     0.0003333333333333334   0.010000    0.2     -2.000
0.120   0.000576   0.01440    0.24000     -2.000
0.14    0.0009146666666666669   0.019600    0.28    -2.000
0.16    0.0013653333333333334   0.0256  0.32    -2.000
0.18    0.0019439999999999998   0.0324  0.36    -2.000
0.2     0.002666666666666666    0.0340  0.39999999999999997     -2.000
0.22    0.003549333333333332    0.0484  0.43999999999999995     -2.000
0.24    0.004607999999999998    0.0576  0.4799999999999999      -2.000
0.26    0.005858666666666664    0.0676  0.5199999999999999      -2.000
0.28    0.007317333333333331    0.0784  0.5599999999999999      -2.000
0.3     0.008999999999999998    0.09    0.6     -2.000
0.32    0.010922666666666667    0.1024  0.64    -2.000
0.34    0.013101333333333335    0.11560     0.68    -2.000
0.36    0.015552000000000005    0.12960     0.72      -2.000
0.38    0.018290666666666674    0.1444     0.76      -2.000
0.40    0.021333333333333343    0.1600     0.8000      -2.000
0.42    0.02469600000000002     0.1764     0.8400      -2.000
0.44    0.028389380783987988    0.19280475212957066     0.8002379603856847      2.000
0.46    0.032402856751989874    0.20840951133728436     0.7602379603856847      2.000
0.48    0.036720427904146036    0.22321427054499807     0.7202379603856847      2.000
0.50    0.041326094240456454    0.23721902975271172     0.6802379603856847      2.000
0.52    0.04620385576092117     0.25042378896042544     0.6402379603856847      2.000
0.54    0.051337712465540156    0.26282854816813916     0.6002379603856847      2.000
0.56    0.05671166435431341     0.2744333073758528      0.5602379603856846      2.000
0.58      0.06230971142724094     0.28523806658356654     0.5202379603856846      2.000
0.60      0.06811585368432274     0.29524282579128025     0.48023796038568456     2.000
0.62      0.07411409112555883     0.30444758499899394     0.4402379603856845      2.000
0.64      0.08028842375094919     0.3128523442067076      0.4002379603856845      2.000
0.66      0.08662285156049382     0.32045710341442135     0.36023796038568445     2.000
0.68      0.09310137455419272     0.327261862622135       0.3202379603856844      2.000
0.70      0.09970799273204589     0.3332666218298487      0.2802379603856844      2.000
0.72      0.10642670609405334     0.3384713810375624      0.24023796038568435     2.000
0.74      0.11324151464021508     0.34287614024527613     0.2002379603856843      2.000
0.76      0.12013641837053106     0.34648089945298977     0.16023796038568427     2.000
0.780      0.12709541728500134     0.3492856586607035      0.12023796038568424     2.000
0.800      0.1341025113836259      0.3512904178684172      0.0802379603856842      2.000
0.820      0.14114170066640472     0.3524951770761309      0.04023796038568417     2.000
0.840      0.1481969851333378      0.35289993628384453     0.0002379603856841328   2.000
0.860      0.15525236478442517     0.3525046954915582      -0.0397620396143159     2.000
0.880      0.1622918396196668      0.3513094546992719      -0.07976203961431594    2.000
0.900      0.16929940963906273     0.3493142139069856      -0.11976203961431597    2.000
0.920      0.1762590748426129      0.34651897311469926     -0.159762039614316      2.000
0.940      0.18315483523031734     0.3429237323224129      -0.19976203961431593    2.000
0.960      0.18997069080217607     0.33852849153012665     -0.23976203961431597    2.000
0.980      0.1966906415581891      0.3333332507378403      -0.279762039614316      2.000
1.000      0.20329868749835636     0.32733800994555395     -0.31976203961431604    2.000
1.020      0.2097788286226779      0.3205427691532676      -0.3597620396143161     2.000
1.040      0.21611506493115376     0.31294752836098133     -0.3997620396143161     2.000
1.060      0.2222913964237839      0.304552287568695       -0.43976203961431615    2.000
1.080      0.22829182310056823     0.29535704677640867     -0.4797620396143162     2.000
1.100      0.2341003449615069      0.2853618059841223      -0.5197620396143162     2.000
1.120      0.23970096200659982     0.274566565191836       -0.5597620396143163     2.000
1.140      0.245077674235847       0.2629713243995497      -0.5997620396143163     2.000
1.160      0.2502144816492485      0.2505760836072633      -0.6397620396143163     2.000
1.180      0.2550953842468042      0.23738084281497698     -0.6797620396143164     2.000
1.200      0.2597043820285142      0.22338560202269064     -0.7197620396143164     2.000
1.220      0.2640254749943785      0.2085903612304043      -0.7597620396143164     2.000
1.240      0.26804266314439706     0.19299512043811795     -0.7997620396143165     2.000
1.260      0.2717399464785699      0.17659987964583163     -0.8397620396143165     2.000
1.280      0.275101324996897       0.15940463885354528     -0.8797620396143165     2.000
1.300      0.2781107986993784      0.1414093980612589      -0.9197620396143166     2.000
1.320      0.280752367586014       0.12261415726897257     -0.9597620396143166     2.000
1.340      0.283010031656804       0.10301891647668622     -0.9997620396143166     2.000
1.360      0.2848677909117482      0.08262367568439986     -1.0397620396143168     2.000
1.380      0.28630964535084663     0.06142843489211351     -1.0797620396143168     2.000
1.400      0.2873195949740994      0.03943319409982715     -1.1197620396143169     2.000
1.420      0.2878816397815064      0.01663795330754081     -1.159762039614317      2.000
1.440      0.2879797951523229      -0.006941080046656393   -1.1883752268595025     2.000
1.460      0.28760596517268455     -0.030308584583846464   -1.1483752268595024     -2.000
1.480      0.28677278510230236     -0.05287608912103653    -1.1083752268595024     -2.000
1.500      0.2854962549411764      -0.07464359365822659    -1.0683752268595024     -2.000
1.52       0.2837923746893066      -0.09561109819541666    -1.0283752268595023     -2.000
1.54       0.2816771443466931      -0.11577860273260673    -0.9883752268595023     -2.000
1.56       0.2791665639133357      -0.13514610726979678    -0.9483752268595023     -2.000
1.58       0.2762766333892345      -0.15371361180698687    -0.9083752268595022     -2.000
1.6       0.27302335277438955     -0.17148111634417693    -0.8683752268595022     -2.000
1.62       0.2694227220688008      -0.18844862088136696    -0.8283752268595022     -2.000
1.64       0.2654907412724682      -0.20461612541855703    -0.7883752268595021     -2.000
1.66       0.26124341038539184     -0.21998362995574708    -0.7483752268595021     -2.000
1.68       0.25669672940757166     -0.23455113449293713    -0.708375226859502      -2.000
1.7       0.25186669833900766     -0.2483186390301272     -0.668375226859502      -2.000
1.72       0.24676931717969988     -0.2612861435673172     -0.628375226859502      -2.000
1.74       0.24142058592964832     -0.2734536481045073     -0.5883752268595019     -2.000
1.76      0.2358365045888529      -0.28482115264169733    -0.5483752268595019     -2.000
1.78      0.23003307315731375     -0.2953886571788874     -0.5083752268595019     -2.000
1.80      0.22402629163503074     -0.30515616171607746    -0.46837522685950184    -2.000
1.82      0.21783216002200395     -0.3141236662532675     -0.4283752268595018     -2.000
1.84      0.21146667831823338     -0.32229117079045755    -0.38837522685950177    -2.000
1.86      0.204945846523719       -0.3296586753276476     -0.34837522685950173    -2.000
1.88      0.19828566463846078     -0.3362261798648376     -0.3083752268595017     -2.000
1.90      0.1915021326624588      -0.34199368440202765    -0.26837522685950166    -2.000
1.92      0.18461125059571304     -0.3469611889392177     -0.22837522685950162    -2.000
1.94      0.1776290184382234      -0.35112869347640774    -0.1883752268595016     -2.000
1.96      0.17057143618999002     -0.3544961980135978     -0.14837522685950155    -2.000
1.98      0.16345450385101284     -0.3570637025507878     -0.10837522685950152    -2.000
2.00      0.15629422142129182     -0.35883120708797783    -0.06837522685950148    -2.000
2.02      0.14910658890082704     -0.35979871162516786    -0.028375226859501446   -2.000
2.04      0.14190760628961846     -0.35996621616235785    0.01162477314049859     -2.000
2.06      0.13471327358766602     -0.3593337206995479     0.051624773140498625    -2.000
2.08      0.12753959079496985     -0.35790122523673795    0.09162477314049866     -2.000
2.10      0.12040255791152984     -0.35566872977392794    0.1316247731404987      -2.000
2.12      0.113318174937346       -0.35263623431111796    0.17162477314049873     -2.000
2.14      0.10630244187241844     -0.348803738848308      0.21162477314049877     -2.000
2.16      0.09937135871674707     -0.34417124338549804    0.2516247731404988      -2.000
2.18      0.09254092547033185     -0.33873874792268804    0.29162477314049884     -2.000
2.20      0.08582714213317283     -0.332506252459878      0.3316247731404989      -2.000
2.22      0.07924600870527004     -0.32547375699706804    0.3716247731404989      -2.000
2.24      0.07281352518662343     -0.3176412615342581     0.41162477314049895     -2.000
2.26      0.06654569157723306     -0.3090087660714481     0.451624773140499       -2.000
2.28      0.06045850787709883     -0.2995762706086381     0.491624773140499       -2.000
2.30      0.054567974086220855    -0.2893437751458281     0.531624773140499       -2.000
2.32      0.04889009020459903     -0.2783112796830181     0.5716247731404991      -2.000
2.34      0.04344085623223343     -0.26647878422020815    0.6116247731404991      -2.000
2.36      0.038236272169124064    -0.2538462887573981     0.6516247731404992      -2.000
2.38    0.03329233801527087     -0.24041379329458815    0.6916247731404992      -2.000
2.40    0.028625053770673814    -0.22618129783177815    0.7316247731404992      -2.000
2.42    0.02425041943533307     -0.21114880236896816    0.7716247731404993      -2.000
2.44    0.020184435009248436    -0.19531630690615814    0.8116247731404993      -2.000
2.46    0.016443100492420037    -0.17868381144334813    0.8516247731404993      -2.000
2.48    0.013042415884847836    -0.16125131598053816    0.8916247731404994      -2.000
2.50    0.009998381186531846    -0.14301882051772813    0.9316247731404994      -2.000
2.520   0.00732699639747203     -0.12398632505491813    0.9716247731404994      -2.000
2.540   0.005044261517668458    -0.10415382959210813    1.0116247731404995      -2.000
2.560   0.003166176547121091    -0.08352133412929812    1.0516247731404995      -2.000
2.580   0.0017087414858298344   -0.06208883866648811    1.0916247731404995      -2.000
2.600   0.0006879563337948702   -0.0398563432036781     1.1316247731404996      -2.000
2.610   0.0003879563337948702   -0.0288563432036781     1.1516247731404996      -2.000
2.620   0.00012077302489921828  -0.017025136115700334   1.17162     -2.0
2.621   0.0     0.0     1.17362     -2.0
2.634   0.0     0.0     1.2     0.0
2.654   0.00024 0.024   1.2     0.0
2.674   0.00096 0.048   1.2     0.0
2.694   0.00216 0.072   1.2     0.0
2.714   0.00384 0.096   1.2     0.0
2.734   0.006   0.12    1.2     0.0
2.754   0.00864 0.14400     1.2     0.0
2.774   0.01176 0.168   1.2     0.0
2.794   0.01536 0.192   1.2     0.0
2.814   0.01944 0.216   1.2     0.0
2.834   0.024   0.240   1.2     0.0
2.854   0.02904 0.264   1.2     0.0
2.874   0.03456 0.288   1.2     0.0
2.894   0.04056 0.312   1.2     0.0
2.914   0.04704 0.336   1.2     0.0
2.934   0.054   0.36    1.2     0.0
2.954   0.06144 0.384   1.2     0.0
2.974   0.06936 0.40800     1.2     0.0
2.994   0.07776     0.4320     1.2     0.0
3.014   0.08664     0.4560     1.2     0.0
3.034   0.0960     0.48      1.2     0.0
3.054   0.10584     0.504      1.2     0.0
3.074   0.11616     0.528      1.2     0.0
3.094   0.12696     0.5520      1.2     0.0
3.114   0.13824     0.5760      1.2     0.0
3.134   0.1500     0.60      1.2     0.0
3.154   0.16224     0.624      1.2     0.0
3.174   0.17495990126743646     0.6479555654166467      1.186668145912373       2.000
3.194   0.1881536795382852      0.6712889283348942      1.1466681459123729      2.000
3.214   0.2018061250674989      0.6938222912531417      1.1066681459123728      2.000
3.234   0.21590123785507756     0.7155556541713891      1.0666681459123728      2.000
3.254   0.23042301790102115     0.7364890170896365      1.0266681459123728      2.000
3.274   0.24535546520532972     0.7566223800078841      0.9866681459123727      2.000
3.294   0.26068257976800324     0.7759557429261316      0.9466681459123727      2.000
3.314   0.2763883615890417      0.794489105844379       0.9066681459123727      2.000
3.334   0.2924568106684451      0.8122224687626265      0.8666681459123726      2.000
3.354   0.30887192700621346     0.8291558316808739      0.8266681459123726      2.000
3.374   0.32561771060234673     0.8452891945991214      0.7866681459123726      2.000
3.394   0.34267816145684493     0.8606225575173689      0.7466681459123725      2.000
3.414   0.36003727956970816     0.8751559204356163      0.7066681459123725      2.000
3.434   0.37767906494093634     0.8888892833538637      0.6666681459123724      2.000
3.454   0.39558751757052946     0.9018226462721113      0.6266681459123724      2.000
3.474   0.4137466374584875      0.9139560091903587      0.5866681459123724      2.000
3.494   0.4321404246048105      0.9252893721086062      0.5466681459123723      2.000
3.5140      0.45075287900949845     0.9358227350268536      0.5066681459123723      2.000
3.5340      0.46956800067255133     0.9455560979451011      0.46666814591237227     2.000
3.5540      0.48856978959396924     0.9544894608633485      0.42666814591237223     2.000
3.5740      0.5077422457737519      0.9626228237815959      0.3866681459123722      2.000
3.5940      0.5270693692118997      0.9699561866998434      0.34666814591237216     2.000
3.6140      0.5465351599084124      0.9764895496180909      0.3066681459123721      2.000
3.6340      0.5661236178632899      0.9822229125363383      0.2666681459123723      2.000000099999963
3.654      0.5858187430765326      0.9871562754545857      0.22666814591237228     2.000
3.674      0.6056045355481401      0.9912896383728331      0.18666814591237224     2.000
3.694      0.6254649952781126      0.9946230012910806      0.1466681459123722      2.000
3.714      0.6453841222664499      0.9971563642093281      0.10666814591237217     2.000
3.734      0.6653459165131523      0.9988897271275756      0.06666814591237213     2.000
3.754      0.6853336001891406      1.0     0.02666666     2.0
3.764   0.7     1.0     0.0     2.0
3.784   0.7199973333333333      0.9996  -0.04   2.0
3.804   0.7399786666666666      0.9984  -0.08   2.0
3.824   0.7599279999999999      0.9964  -0.12   2.000
3.844   0.7798293333333333      0.9936  -0.16   2.000
3.864   0.7996666666666666      0.99    -0.2    2.000
3.884   0.8194239999999999      0.9856  -0.24000    2.000
3.904   0.8390853333333333      0.9804  -0.28   2.000
3.924   0.8586346666666667      0.9744  -0.32   2.000
3.944   0.878056        0.9676  -0.36   2.000
3.964   0.8973333333333333      0.96    -0.39999999999999997    2.000
3.984   0.9164506666666666      0.9516  -0.43999999999999995    2.000
4.004   0.9353919999999999      0.9424  -0.4799999999999999     2.000
4.024   0.9541413333333333      0.9324  -0.5199999999999999     2.000
4.044   0.9726826666666666      0.9216  -0.5599999999999999     2.000
4.064   0.9909999999999999      0.91    -0.6    2.000
4.084   1.0090773333333334      0.8976  -0.64   2.000
4.104   1.0268986666666666      0.8844  -0.68   2.000
4.124   1.044448        0.8704  -0.72     2.000
4.144   1.0617093333333334      0.8555999999999999      -0.76     2.000
4.164   1.0786666666666667      0.84    -0.8000     2.000
4.184   1.095304        0.8235999999999999      -0.84     2.000
4.204   1.1116053333333333      0.8063999999999999      -0.88     2.000
4.224   1.1275546666666667      0.7883999999999999      -0.92     2.000
4.244   1.1431360000000002      0.7695999999999998      -0.96     2.000
4.264   1.1583333333333334      0.7499999999999999      -1.00     2.000
4.284   1.1731306666666668      0.7295999999999998      -1.04     2.000
4.304   1.1875120000000001      0.7083999999999999      -1.08     2.000
4.324   1.2014613333333335      0.6863999999999999      -1.12     2.000
4.344   1.2149626666666666      0.6636      -1.16     2.000
4.364   1.2280      0.64      -1.2    2.000
4.384   1.24056 0.616      -1.2    0.0
4.404   1.2526400000000002      0.592      -1.2    0.0
4.424   1.26424 0.5679999999999997      -1.2    0.0
4.444   1.27536 0.5439999999999997      -1.2    0.0
4.464   1.286   0.5199999999999997      -1.2    0.0
4.484   1.2961600000000002      0.496     -1.2    0.0
4.504   1.3058400000000001      0.472     -1.2    0.0
4.524   1.3150400000000002      0.4479999999999996      -1.2    0.0
4.544   1.32376 0.4239999999999996      -1.2    0.0
4.564   1.332   0.3999999999999996      -1.2    0.0
4.584   1.33976 0.3759999999999995      -1.2    0.0
4.604   1.3470400000000002      0.3519999999999995      -1.2    0.0
4.624   1.3538400000000002      0.32799999999999946     -1.2    0.0
4.644   1.36016 0.30399999999999944     -1.2    0.0
4.664   1.366   0.2799999999999994      -1.2    0.0
4.684   1.3713600000000001      0.2559999999999994      -1.2    0.0
4.704   1.3762400000000001      0.23199999999999937     -1.2    0.0
4.724   1.38064 0.20799999999999935     -1.2    0.0
4.744   1.38456 0.1839999999999994      -1.2    0.0
4.764   1.388      0.15999999999999948     -1.2    0.0
4.784   1.39096 0.13599999999999945     -1.2    0.0
4.804   1.39344 0.11199999999999943     -1.2    0.0
4.824   1.39544 0.08799999999999941     -1.2    0.0
4.844   1.39696 0.06399999999999939     -1.2    0.0
4.864   1.398      0.03999999999999937     -1.2    0.0
4.884   1.39856 0.015999999999999348    -1.2    0.0
4.904   1.3986399999999999      -0.008000000000000673   -1.2    0.0
4.924   1.39824 -0.032000000000000695   -1.2    0.0
4.944   1.39736 -0.056000000000000716   -1.2    0.0
4.964   1.396   -0.08000000000000074    -1.2    0.0
4.984   1.39416      -0.10400000000000076    -1.2    0.0
5.004   1.39184 -0.12800000000000078    -1.2    0.0
5.024   1.38904      -0.152     -1.2    0.0
5.044   1.38576      -0.17600000000000082    -1.2    0.0
5.064   1.382   -0.20000000000000084    -1.2    0.0
5.084   1.37776      -0.22400000000000087    -1.2    0.0
5.104   1.37304      -0.248     -1.2    0.0
5.124   1.3678399999999997      -0.272     -1.2    0.0
5.144   1.3621599999999998      -0.29600000000000093    -1.2    0.0
5.164   1.3559999999999997      -0.32000000000000095    -1.2    0.0
5.184   1.3493600123456788      -0.34398888888889       -1.1933333333333314     -2.000
5.204   1.3422442345679009      -0.36745555555555665    -1.1533333333333313     -2.000
5.224   1.3346671234567897      -0.3901222222222233     -1.1133333333333313     -2.000
5.244   1.3266446790123454      -0.41198888888888996    -1.0733333333333313     -2.000
5.264   1.3181929012345674      -0.4330555555555566     -1.0333333333333312     -2.000
5.284   1.3093277901234563      -0.45332222222222324    -0.9933333333333312     -2.000
5.304   1.3000653456790119      -0.47278888888888987    -0.9533333333333311     -2.000
5.324   1.290421567901234       -0.49145555555555653    -0.9133333333333311     -2.000
5.344   1.280412456790123       -0.5093222222222231     -0.8733333333333311     -2.000
5.364   1.2700540123456785      -0.5263888888888898     -0.833333333333331      -2.000
5.384   1.2593622345679008      -0.5426555555555564     -0.793333333333331      -2.000
5.404   1.2483531234567895      -0.5581222222222231     -0.753333333333331      -2.000
5.424   1.237042679012345       -0.5727888888888897     -0.7133333333333309     -2.000
5.444   1.2254469012345672      -0.5866555555555564     -0.6733333333333309     -2.000
5.464   1.213581790123456       -0.5997222222222229     -0.6333333333333309     -2.000
5.484   1.2014633456790116      -0.6119888888888896     -0.5933333333333308     -2.000
5.504   1.189107567901234       -0.6234555555555562     -0.5533333333333308     -2.000
5.524   1.1765304567901227      -0.6341222222222228     -0.5133333333333308     -2.000
5.544   1.1637480123456783      -0.6439888888888894     -0.4733333333333307     -2.000
5.564   1.1507762345679005      -0.653055555555556      -0.4333333333333307     -2.000
5.584   1.1376311234567893      -0.6613222222222227     -0.39333333333333065    -2.000
5.604   1.1243286790123448      -0.6687888888888893     -0.3533333333333306     -2.000
5.624   1.110884901234567       -0.6754555555555559     -0.3133333333333306     -2.000
5.644   1.097315790123456       -0.6813222222222226     -0.27333333333333054    -2.000
5.664   1.0836373456790114      -0.6863888888888892     -0.2333333333333305     -2.000
5.684   1.0698655679012337      -0.6906555555555558     -0.19333333333333047    -2.000
5.704   1.0560164567901227      -0.6941222222222223     -0.15333333333333043    -2.000
5.724   1.042106012345678       -0.696788888888889      -0.1133333333333304     -2.000
5.744   1.0281502345679003      -0.6986555555555556     -0.07333333333333036    -2.000
5.764       1.0141651234567892      -0.6997222222222221     -0.03333333333333033    -2.000
5.784       1.0001666666666655      -0.7    0.0     -2.0000000
5.804       0.9861666666666656      -0.7    0.0     0.0
5.824       0.9721666666666656      -0.7    0.0     0.0
5.844       0.9581666666666656      -0.7    0.0     0.0
5.864       0.9441666666666656      -0.7    0.0     0.0
5.884       0.9301666666666656      -0.7    0.0     0.0
5.904       0.9161666666666656      -0.7    0.0     0.0
5.924       0.9021666666666656      -0.7    0.0     0.0
5.944       0.8881666666666655      -0.7    0.0     0.0
5.964       0.8741666666666655      -0.7    0.0     0.0
5.984       0.8601666666666655      -0.7    0.0     0.0
6.004       0.8461666666666655      -0.7    0.0     0.0
6.024       0.8321666666666655      -0.7    0.0     0.0
6.044       0.8181666666666655      -0.7    0.0     0.0
6.064       0.8041666666666655      -0.7    0.0     0.0
6.084       0.7901666666666655      -0.7    0.0     0.0
6.104       0.7761666666666655      -0.7    0.0     0.0
6.124       0.7621666666666654      -0.7    0.0     0.0
6.144       0.7481666666666654      -0.7    0.0     0.0
6.164   0.7341666666666654      -0.7    0.0     0.0
6.184   0.7201666666666654      -0.7    0.0     0.0
6.204   0.7061666666666654      -0.7    0.0     0.0
6.224   0.6921666666666654      -0.7    0.0     0.0
6.244   0.6781666666666654      -0.7    0.0     0.0
6.264   0.6641666666666654      -0.7    0.0     0.0
6.284   0.6501666666666653      -0.7    0.0     0.0
6.304   0.6361666666666653      -0.7    0.0     0.0
6.324   0.6221666666666653      -0.7    0.0     0.0
6.344   0.6081666666666653      -0.7    0.0     0.0
6.364   0.5941666666666653      -0.7    0.0     0.0
6.384   0.5801666666666653      -0.7    0.0     0.0
6.404   0.5661666666666653      -0.7    0.0     0.0
6.424   0.5521666666666653      -0.7    0.0     0.0
6.444   0.5381666666666652      -0.7    0.0     0.0
6.464   0.5241666666666652      -0.7    0.0     0.0
6.484   0.5101666666666652      -0.7    0.0     0.0
6.504   0.4961666666666652      -0.7    0.0     0.0
6.524   0.4821666666666652      -0.7    0.0     0.0
6.544   0.4681666666666652      -0.7    0.0     0.0
6.564   0.45416666666666516     -0.7    0.0     0.0
6.584   0.44016666666666515     -0.7    0.0     0.0
6.604   0.42616666666666514     -0.7    0.0     0.0
6.624   0.4121666739718883      -0.6999921686524089     0.005596909000880501    0.0
6.644   0.3981706166473069      -0.6994802304723913     0.04559690900088054     -2.000
6.664   0.38419279808632595     -0.6981682922923736     0.08559690900088057     -2.000
6.684   0.3702492182889453      -0.6960563541123561     0.1255969090008806      -2.000
6.704   0.356355877255165       -0.6931444159323384     0.16559690900088064     -2.000
6.724   0.3425287749849851      -0.6894324777523209     0.20559690900088068     -2.000
6.744   0.32878391147840547     -0.6849205395723033     0.24559690900088071     -2.000
6.764   0.31513728673542624     -0.6796086013922856     0.28559690900088075     -2.000
6.784   0.30160490075604734     -0.673496663212268      0.3255969090008808      -2.000
6.804   0.2882027535402688      -0.6665847250322504     0.3655969090008808      -2.000
6.824   0.27494684508809064     -0.6588727868522327     0.40559690900088086     -2.000
6.844   0.2618531753995128      -0.6503608486722151     0.4455969090008809      -2.000
6.864   0.24893774447453534     -0.6410489104921975     0.4855969090008809      -2.000
6.884   0.23621655231315825     -0.6309369723121798     0.525596909000881       -2.000
6.904   0.22370559891538147     -0.6200250341321623     0.565596909000881       -2.000
6.924   0.21142088428120503     -0.6083130959521446     0.605596909000881       -2.000
6.944   0.199378408410629       -0.5958011577721269     0.6455969090008811      -2.000
6.964   0.1875941713036533      -0.5824892195921093     0.6855969090008811      -2.000
6.984   0.17608417296027795     -0.5683772814120918     0.7255969090008811      -2.000
7.004   0.16486441338050295     -0.5534653432320741     0.7655969090008812      -2.000
7.024   0.15395089256432826     -0.5377534050520565     0.8055969090008812      -2.000
7.044   0.143359610511754       -0.5212414668720388     0.8455969090008812      -2.000
7.064   0.13310656722278008     -0.5039295286920211     0.8855969090008813      -2.000
7.084   0.12320776269740646     -0.4858175905120035     0.9255969090008813      -2.000
7.104   0.11367919693563322     -0.4669056523319859     0.9655969090008814      -2.000
7.124   0.10453686993746031     -0.44719371415196824    1.0055969090008814      -2.000
7.144   0.09579678170288786     -0.42668177597195056    1.0455969090008814      -2.000
7.164   0.08747493223191566     -0.4053698377919329     1.0855969090008815      -2.000
7.184   0.07958732152454384     -0.38325789961191525    1.1255969090008815      -2.000
7.204   0.07214994958077231     -0.3603459614318976     1.1655969090008815      -2.000
7.224   0.06517788216923681     -0.3368844767666195     1.160835004238965       2.000
7.244   0.05866969296808554     -0.31406777668184016    1.120835004238965       2.000
7.264   0.05260983776862986     -0.29205107659706087    1.080835004238965       2.000
7.284   0.046982316570869764    -0.27083437651228154    1.040835004238965       2.000
7.304   0.04177112937480525     -0.25041767642750223    1.0008350042389649      2.000
7.324   0.03696027618043633     -0.2308009763427229     0.9608350042389648      2.000
7.344   0.03253375698776299     -0.21198427625794358    0.9208350042389648      2.000
7.364   0.02847557179678524     -0.19396757617316426    0.8808350042389648      2.000
7.384   0.024769720607503085    -0.17675087608838497    0.8408350042389647      2.000
7.404   0.02140020341991651     -0.16033417600360564    0.8008350042389647      2.000
7.424   0.018351020234025517    -0.14471747591882633    0.7608350042389647      2.000
7.444   0.015606171049830121    -0.12990077583404702    0.7208350042389646      2.000
7.464   0.013149655867330301    -0.11588407574926773    0.6808350042389646      2.000
7.484   0.010965474686526   -0.10266737566448841    0.6408350042389646      2.000
7.504   0.009037627507417   -0.09025067557970912    0.6008350042389645      2.000
7.524   0.007350114330004   -0.07863397549492984    0.5608350042389645      2.000
7.544   0.005886935154286   -0.06781727541015053    0.5208350042389644      2.000
7.564   0.004632089980265   -0.05780057532537125    0.4808350042389644      2.000
7.584   0.003569578807938   -0.048583875240591934   0.4408350042389644      2.000
7.604   0.002683401637308   -0.04016717515581264    0.4008350042389643      2.000
7.624   0.001957558468372   -0.032550475071033314   0.3608350042389643      2.000
7.644   0.001376049301133   -0.025733774986254065   0.3208350042389642      2.000
7.664   0.000922874135589   -0.019717074901474785   0.2808350042389642      2.000
7.684   0.000582032971741   -0.014500374816695472   0.2408350042389642      2.000
7.704   0.000337525809588   -0.010083674731916181   0.2008350042389641      2.000
7.724   0.000173352649131  -0.006466974647136914   0.16083500423896413      2.000
7.744   7.35134903694229e-05    -0.003650274562357614   0.1208350042389641      2.000
7.764   2.2008333303374927e-05  -0.0016335744775783367  0.08083500423896495     2.000
7.784   2.8371779329516844e-06  -0.00041687439279908256 0.0408350042389658      2.000
7.785   0.0     0.0     0.0     0.0
